Federated Learning from Small Datasets

Federated learning allows multiple parties to collaboratively train a joint model without sharing local data. This enables applications of machine learning in settings of inherently distributed, undisclosable data such as in the medical domain. In practice, joint training is usually achieved by aggregating local models, for which local training objectives have to be in expectation similar to the joint (global) objective. Often, however, local datasets are so small that local objectives differ greatly from the global objective, resulting in federated learning to fail. We propose a novel approach that intertwines model aggregations with permutations of local models. The permutations expose each local model to a daisy chain of local datasets resulting in more efficient training in data-sparse domains. This enables training on extremely small local datasets, such as patient data across hospitals, while retaining the training efficiency and privacy benefits of federated learning.

==> expres/averagingPeriod/avgPeriod.txt <==
id b FedDC FedAvg
1 1 64.0 55.6
2 10 68.2 58.3
3 20 67.3 51.9
4 50 67.8 44.4
5 100 66.3 38.3
6 200 65.0 35.3
7 500 63.5 24.8
8 $\infty$ 63.3 21.0

==> expres/diffPrivacy/dpresults.txt <==
round DP-FedDC(S=2,sigma=0.01) DP-FedDC(S=4,sigma=0.05) FedDC DP-FedDC(S=2,sigma=0.02)
250 0.1306 0.1306 0.1306 0.1306
500 0.22275 0.1721 0.2434 0.2167
750 0.2706 0.18756666666666666 0.30816666666666664 0.26343333333333335
1000 0.30475 0.201375 0.35695 0.2948
1250 0.35068 0.22278000000000003 0.4079 0.33638480800052484
1500 0.38201666666666667 0.23448333333333335 0.4438166666666666 0.36281564760591334
1750 0.41028571428571425 0.24760000000000001 0.4751714285714285 0.38469824380832696
2000 0.43875 0.2609125 0.5023124999999999 0.4032961682184123
2250 0.4618222222222222 0.27295555555555556 0.5236888888888889 0.4194156531809411
2500 0.4829199999999999 0.28308999999999995 0.54257 0.43360179651997444
2750 0.5010545454545454 0.2933181818181818 0.5577363636363636 0.44623989216229554
3000 0.5152166666666667 0.30204166666666665 0.5699916666666666 0.45761204641121334
3250 0.5287846153846154 0.3108076923076923 0.5801692307692308 0.46793081546637094
3500 0.5414214285714286 0.3185071428571428 0.5888142857142856 0.47736020290442294
3750 0.5512400000000001 0.3252266666666666 0.5957666666666666 0.48602931088669277
4000 0.56116875 0.331475 0.60159375 0.49404152300890825
4250 0.5705117647058824 0.3381941176470588 0.6066941176470588 0.5014808631565338
4500 0.5775722222222223 0.34333888888888886 0.6112166666666667 0.508416510248152
4750 0.5848210526315789 0.3496894736842105 0.6151526315789474 0.5149060742003314
5000 0.5909449999999999 0.355565 0.6186 0.5209980189306606
5250 0.5967285714285714 0.36187142857142857 0.6217857142857144 0.5267334851245197
5500 0.6016954545454545 0.3673772727272727 0.6246181818181819 0.532147682361379
5750 0.6061826086956522 0.37276956521739135 0.6271739130434784 0.5372709668862193
6000 0.6102541666666667 0.3775833333333334 0.6294375 0.5421296863113304
6250 0.6139760000000001 0.38241600000000003 0.6315120000000001 0.5467468490643298
6500 0.6173846153846154 0.3869576923076924 0.6334653846153847 0.5511426603581534
6750 0.6205444444444445 0.3913703703703704 0.635251851851852 0.5553349553048811
7000 0.6234964285714285 0.3953750000000001 0.6369392857142858 0.5593395519158101
7250 0.6261965517241378 0.39935172413793113 0.6384517241379312 0.5631705410829319
7500 0.6286566666666665 0.4030466666666667 0.6398900000000001 0.5668405265353907
7750 0.6309870967741935 0.40663870967741944 0.6411967741935485 0.5703608247488835
8000 0.6331093750000001 0.410153125 0.642421875 0.5737416325434309
8250 0.6351424242424243 0.41357272727272726 0.6435727272727273 0.5769921684197642
8500 0.6370205882352942 0.4167235294117647 0.6446411764705883 0.580120792405635
8750 0.63882 0.41976571428571424 0.6469485714285715 0.5831351082039474
9000 0.6405111111111111 0.4227583333333333 0.6476222222222222 0.586042050678038
9250 0.6420783783783784 0.4320448432401023 0.648018918918919 0.5888479611203435
9500 0.6435921052631579 0.4358564661308505 0.6483736842105263 0.5915586522885493
9750 0.6450358974358975 0.43960620351004853 0.649174358974359 0.5941794648281665
10000 0.646405 0.44329672223464467 0.6516887550701155 0.5967153164100271
10250 0.6476829268292683 0.44693050877366336 0.6535655152812538 0.5991707446787368
10500 0.6488690476190476 0.4505098855691416 0.6553718556299123 0.6015499449209082
10750 0.6500046511627907 0.4540370255560747 0.6571119527558538 0.6038568032104173
11000 0.6511 0.45751396508670006 0.6597896608027278 0.6060949256645086
11250 0.652128888888889 0.4609426154669115 0.6604085425214874 0.6082676643435908
11500 0.6531391304347827 0.46432477328150734 0.6609718967825373 0.6103781402445095
11750 0.6541021276595745 0.4676621296591186 0.6614827829776331 0.6124292637684866
12000 0.6550229166666667 0.4709562786060558 0.6619440427195145 0.614423752988006
12250 0.6559224489795918 0.47420872452019136 0.6623583191866025 0.6163641499894842
12500 0.656766 0.4774208889807253 0.6627280744094592 0.6182528355288895
12750 0.6575745098039215 0.480594116896784 0.6630556047533054 0.6200920422041613
13000 0.6583653846153846 0.48372968208685174 0.6633430548152541 0.6218838663201826
13250 0.6591377358490567 0.48682879235171495 0.6635924299248213 0.6236302785983089
13500 0.6598666666666667 0.48989259409564245 0.6638056074108245 0.6253331338622866
13750 0.6605745454545455 0.49292217654370196 0.6639843467761455 0.6269941798152318
14000 0.6612625 0.4959185755972536 0.6641302989034095 0.6286150650076615
14250 0.6619175438596491 0.49888277736461184 0.6642450143988821 0.6301973460840179
14500 0.6625362068965517 0.5018157213994934 0.6643299511683682 0.6317424943843147
14750 0.6631406779661017 0.5047183036760945 0.6643864813073377 0.6332519019682471
15000 0.6660908984423057 0.5075913793263421 0.6644158973774459 0.6347268871210606
15250 0.6707576999924234 0.5104357651620064 0.6644194181330227 0.6361686993935115
15500 0.6713896827917711 0.513252242001856 0.6645981937535954 0.6375785242222162
15750 0.6719881521678883 0.5160415568218488 0.6646533106320103 0.6389574871714164
16000 0.6725543472781585 0.5188044247444304 0.6646857957620711 0.6403066578326005
16250 0.673089445387423 0.5215415308813225 0.6647966207646648 0.6416270534144036
16500 0.6735945658097788 0.5242535320426952 0.6648867055870323 0.6429196420517024
16750 0.6740707735454825 0.5269410583243042 0.6649569219060741 0.6441853458597121
17000 0.6745190826406324 0.5296047145830105 0.6650580962632309 0.6454250437561949
17250 0.6749404592944199 0.5322450818100699 0.6651410129555907 0.6466395740724774
17500 0.6753358247362156 0.5348627184106662 0.6652564167052843 0.6478297369718685
17750 0.6757060578924943 0.5374581613973453 0.66532550151269523 0.6489962966921795
18000 0.6760519978616175 0.5400319275042857 0.66540374810110624 0.6501399836274085
18250 0.676374446212735 0.5425845142286913 0.665604454439087 0.6512614962621527
18500 0.6766741691234708 0.5451164008050107 0.66575565447449391 0.652361502971014
18750 0.6769518993696724 0.5476280491171779 0.66592943323356731 0.6534406436940875
19000 0.6772083381792464 0.5501199045535923 0.6660183703832232 0.6544995314985779
19250 0.6774441569609839 0.5525923968091464 0.6661721863977897 0.6555387540356555
19500 0.6776599989182768 0.5550459406382325 0.666272836925241 0.6565588749008245
19750 0.6778564805567235 0.5574809365623177 0.6663131427482551 0.6575604349053362
20000 0.6780341930938276 0.5598977715353741 0.66637872224861875 0.6585439532654852


==> expres/evalprop5/aggPeriod_deltaN.txt <==
delta n=8 n=16 n=32 n=64 n=128 n=256
0.01 74.14214451910283 32.60384143115096 15.992267887604415 8.319870299355648 4.103137608809799 2.0377532130033345
0.05 44.08933675724515 20.446507563374183 10.416800822663351 5.118892077596684 3.0505352915407737 2.02685036066877
0.09 34.87565369443254 16.995632407707063 8.259157491867304 4.07319567524851 2.022883063099747 1.0080587839527206
0.13 28.64260791689659 13.643290047828083 7.192931037330049 4.068206017294403 2.0204050346987645 1.006823913612432
0.17 25.024270177876616 12.537699836705173 6.138664397015559 3.0381167374867664 2.018599169203079 1.0059240007065553
0.21 21.4999432666484 10.367089850989444 5.094463742697781 3.0359775519766163 2.0171778419577238 1.005215713885291
0.25 19.195483089192575 9.292309376956087 5.091503812873327 3.03421362137345 2.0160058432632204 1.0046316744020771
0.29 16.929474504337612 8.227007552979932 4.057340184883482 2.0150087046171783 1.0041347725349858 1.0041347725349858
0.33 14.699934903691492 7.170630233015639 4.055593041327923 2.01414101561102 1.0037023790168669 1.0037023790168669
0.37 13.595804701631883 7.167896106658954 4.054046663469081 2.013373033459116 1.0033196721920048 1.0033196721920048
0.41000000000000003 12.500961523183365 6.1206767134563735 3.029214364111159 2.0126842142975603 1.0029764144827347 1.0029764144827347
0.45 10.340786029134689 5.081537852340938 3.0282745404439626 2.0120597724351423 1.0026652377686869 1.0026652377686869
0.49 9.271488710144553 5.080095614958568 3.0274150583593618 2.0114887114879068 1.0023806622464861 1.0023806622464861
0.53 8.210487982822059 4.049193174514656 2.0109626310660977 1.0021185017687284 1.0021185017687284 1.0021185017687284
0.5700000000000001 8.208496924932051 4.048211237992106 2.0104749690633676 1.0018754862556623 1.0018754862556623 1.0018754862556623
0.61 7.155960613727634 4.047296140780824 2.0100205016629817 1.0016490125343995 1.0016490125343995 1.0016490125343995
0.65 6.111282260869883 3.0245649091488684 2.009595002547293 1.001436974513538 1.001436974513538 1.001436974513538
0.6900000000000001 5.0743027647527414 3.0239628867324537 2.0091950041092406 1.001237644188221 1.001237644188221 1.001237644188221
0.73 4.044874079089958 2.008817626092331 1.0010495862466842 1.0010495862466842 1.0010495862466842 1.0010495862466842
0.77 4.04415488378689 2.0084604500287115 1.0008715954992617 1.0008715954992617 1.0008715954992617 1.0008715954992617
0.81 3.022347084497647 2.0081214255305992 1.0007026501808043 1.0007026501808043 1.0007026501808043 1.0007026501808043
0.85 3.0218615119017382 2.0077987992053514 1.0005418765270855 1.0005418765270855 1.0005418765270855 1.0005418765270855
0.89 2.007491059941168 1.000388521509148 1.000388521509148 1.000388521509148 1.000388521509148 1.000388521509148
0.93 1.0002419315701956 1.0002419315701956 1.0002419315701956 1.0002419315701956 1.0002419315701956 1.0002419315701956
0.97 1.000101535846054 1.000101535846054 1.000101535846054 1.000101535846054 1.000101535846054 1.000101535846054


==> expres/evalprop5/aggPeriod_mN.txt <==
n m=50 m=100 m=150 m=500 m=2000
8 235.56231766538724 88.0681468670951 74.14214451910283 61.86780064625312 58.91047501252386
16 44.70435928324201 34.838649783141115 32.60384143115096 29.981992538462695 29.238592145249072
32 18.45165734640852 16.540485125427804 15.992267887604415 15.284375620538562 15.070095240797242
64 9.029522019619806 8.488045359505737 8.319870299355648 8.09375376838086 8.023266910406129
128 4.320352511169488 4.156040029303748 4.103137608809799 4.030575099994261 4.007614786564101


==> expres/radon/avg1_testaccsconf.txt <==
round avg lowquant highquant
0 0.40424973373489376 0.4042497337348938 0.4042497337348938
1 0.40424973373489376 0.4042497337348938 0.4042497337348938
2 0.40424973373489376 0.4042497337348938 0.4042497337348938
3 0.40424973373489376 0.4042497337348938 0.4042497337348938
4 0.40424973373489376 0.4042497337348938 0.4042497337348938
5 0.40424973373489376 0.4042497337348938 0.4042497337348938
6 0.40425150057609743 0.4042515005760976 0.4042515005760976
7 0.40425326741730133 0.4042532674173013 0.4042532674173013
8 0.40425415083790317 0.4042541508379032 0.4042541508379032
9 0.40425680109970874 0.4042568010997088 0.4042568010997088
10 0.4042603347821164 0.40426033478211637 0.40426033478211637
11 0.4042621016233199 0.40426210162332 0.40426210162332
12 0.4042744695117462 0.4042744695117462 0.4042744695117462
13 0.4042930213443858 0.4042930213443856 0.4042930213443856
14 0.4043009721298025 0.4043009721298025 0.4043009721298025
15 0.40432570790665506 0.40432570790665495 0.40432570790665495
16 0.4043495602629053 0.4043495602629054 0.4043495602629054
17 0.4043822468251748 0.4043822468251749 0.4043822468251749
18 0.4044264178552685 0.4044264178552685 0.4044264178552685
19 0.4044979749240201 0.40449797492402023 0.40449797492402023
20 0.40462695433189383 0.40462695433189383 0.40462695433189383
21 0.40475063321615595 0.40475063321615606 0.40475063321615606
22 0.4049175997099103 0.40491759970991015 0.40491759970991015
23 0.40509340040968306 0.40509340040968306 0.40509340040968306
24 0.40534605870181867 0.4053460587018187 0.4053460587018187
25 0.40569059273654945 0.4056905927365494 0.4056905927365494
26 0.4060589791275308 0.4060589791275307 0.4060589791275307
27 0.40650068942846745 0.40650068942846745 0.40650068942846745
28 0.40711024964376014 0.4071102496437601 0.4071102496437601
29 0.4079733515717905 0.4079733515717905 0.4079733515717905
30 0.40877196379588404 0.40877196379588404 0.40877196379588404
31 0.4098144001060948 0.4098144001060948 0.4098144001060948
32 0.410945178476493 0.4109451784764929 0.4109451784764929
33 0.41225794149087674 0.41225794149087686 0.41225794149087686
34 0.4134947303334997 0.4134947303334998 0.4134947303334998
35 0.41559992162776427 0.41559992162776416 0.41559992162776416
36 0.4176971621366119 0.4176971621366118 0.4176971621366118
37 0.4202741000322767 0.4202741000322768 0.4202741000322768
38 0.42270085642562333 0.4227008564256232 0.4227008564256232
39 0.425236273553 0.42523627355300014 0.42523627355300014
40 0.42803848370214254 0.42803848370214265 0.42803848370214265
41 0.43138753120384504 0.43138753120384504 0.43138753120384504
42 0.4340033396059925 0.4340033396059924 0.4340033396059924
43 0.43770045482483305 0.43770045482483294 0.43770045482483294
44 0.440917872656856 0.4409178726568561 0.4409178726568561
45 0.4442810548881884 0.4442810548881884 0.4442810548881884
46 0.44807357953203114 0.44807357953203114 0.44807357953203114
47 0.4518236999869841 0.45182369998698413 0.45182369998698413
48 0.4561657122451922 0.4561657122451922 0.4561657122451922
49 0.4600960505029273 0.46009605050292735 0.46009605050292735
50 0.46392744565325267 0.4639274456532525 0.4639274456532525
51 0.46826769107025695 0.46826769107025695 0.46826769107025695
52 0.47275723456897784 0.4727572345689778 0.4727572345689778
53 0.47729889988320934 0.4772988998832095 0.4772988998832095
54 0.4817504562960498 0.4817504562960499 0.4817504562960499
55 0.48588928181582697 0.48588928181582697 0.48588928181582697
56 0.49106170943979616 0.49106170943979627 0.49106170943979627
57 0.4952897604403627 0.49528976044036266 0.49528976044036266
58 0.49941710149231583 0.49941710149231566 0.49941710149231566
59 0.5035903804155658 0.5035903804155659 0.5035903804155659
60 0.5074394439779288 0.5074394439779287 0.5074394439779287
61 0.5116339249956239 0.5116339249956238 0.5116339249956238
62 0.5156852918758155 0.5156852918758155 0.5156852918758155
63 0.5193885910388694 0.5193885910388693 0.5193885910388693
64 0.5230397683864121 0.5230397683864123 0.5230397683864123
65 0.5275116434730958 0.5275116434730958 0.5275116434730958
66 0.5315956969155567 0.531595696915557 0.531595696915557
67 0.5351223119582357 0.5351223119582357 0.5351223119582357
68 0.5388918676664298 0.5388918676664298 0.5388918676664298
69 0.5431190352463943 0.5431190352463944 0.5431190352463944
70 0.5462931654689259 0.5462931654689259 0.5462931654689259
71 0.5496934513655367 0.5496934513655368 0.5496934513655368
72 0.553110522253583 0.5531105222535833 0.5531105222535833
73 0.5563014374675505 0.5563014374675505 0.5563014374675505
74 0.5588960437752527 0.5588960437752529 0.5588960437752529
75 0.5618608033151401 0.5618608033151402 0.5618608033151402
76 0.5650667366793388 0.5650667366793388 0.5650667366793388
77 0.5682081803396012 0.5682081803396011 0.5682081803396011
78 0.5715678288885258 0.5715678288885258 0.5715678288885258
79 0.574787013561753 0.5747870135617528 0.5747870135617528
80 0.5774902806034855 0.5774902806034855 0.5774902806034855
81 0.5797597881296986 0.5797597881296986 0.5797597881296986
82 0.5821308890251268 0.582130889025127 0.582130889025127
83 0.584351808418237 0.584351808418237 0.584351808418237
84 0.5868518887215386 0.5868518887215387 0.5868518887215387
85 0.589303380891738 0.589303380891738 0.589303380891738
86 0.5912345383274331 0.591234538327433 0.591234538327433
87 0.5928989027413626 0.5928989027413628 0.5928989027413628
88 0.5951109879284538 0.5951109879284538 0.5951109879284538
89 0.5965341785180724 0.5965341785180722 0.5965341785180722
90 0.598352258116728 0.5983522581167278 0.5983522581167278
91 0.6005148717501141 0.6005148717501139 0.6005148717501139
92 0.6023868400054839 0.602386840005484 0.602386840005484
93 0.6038312326895471 0.6038312326895471 0.6038312326895471
94 0.605547718918987 0.605547718918987 0.605547718918987
95 0.6068260285298981 0.6068260285298981 0.6068260285298981
96 0.6085310302915138 0.6085310302915138 0.6085310302915138
97 0.6097501507220995 0.6097501507220993 0.6097501507220993
98 0.611001074294352 0.6110010742943521 0.6110010742943521
99 0.6124684359140639 0.612468435914064 0.612468435914064
100 0.6142423444826256 0.6142423444826258 0.6142423444826258
101 0.6154376125569606 0.6154376125569605 0.6154376125569605
102 0.6165887096012018 0.6165887096012017 0.6165887096012017
103 0.6172830781942744 0.6172830781942743 0.6172830781942743
104 0.6183776363199955 0.6183776363199956 0.6183776363199956
105 0.6193343808318248 0.6193343808318247 0.6193343808318247
106 0.6203962523952765 0.6203962523952765 0.6203962523952765
107 0.6213432792804848 0.6213432792804848 0.6213432792804848
108 0.6220941867920774 0.6220941867920773 0.6220941867920773
109 0.623012060797424 0.6230120607974239 0.6230120607974239
110 0.6236463567895693 0.6236463567895691 0.6236463567895691
111 0.6241278210175902 0.6241278210175901 0.6241278210175901
112 0.6250174255636767 0.6250174255636769 0.6250174255636769
113 0.6256499547146179 0.6256499547146182 0.6256499547146182
114 0.6263125201660228 0.6263125201660229 0.6263125201660229
115 0.626892927501454 0.6268929275014539 0.6268929275014539
116 0.6274742182574868 0.6274742182574868 0.6274742182574868
117 0.628087312155187 0.628087312155187 0.628087312155187
118 0.6286986392116835 0.6286986392116833 0.6286986392116833
119 0.6292066060577605 0.6292066060577606 0.6292066060577606
120 0.6295908940195754 0.6295908940195756 0.6295908940195756
121 0.6301421484751445 0.6301421484751446 0.6301421484751446
122 0.6304981669776996 0.6304981669776997 0.6304981669776997
123 0.6308267994415965 0.6308267994415966 0.6308267994415966
124 0.6310096675061844 0.6310096675061844 0.6310096675061844
125 0.6312799942103576 0.6312799942103576 0.6312799942103576
126 0.6314902483136035 0.6314902483136035 0.6314902483136035
127 0.6316996189962475 0.6316996189962475 0.6316996189962475
128 0.6318966217904654 0.6318966217904652 0.6318966217904652
129 0.6320821401168589 0.6320821401168587 0.6320821401168587
130 0.6323462828768189 0.6323462828768189 0.6323462828768189
131 0.6326007080101588 0.6326007080101586 0.6326007080101586
132 0.6328100786928025 0.6328100786928026 0.6328100786928026
133 0.6329116720620183 0.632911672062018 0.632911672062018
134 0.6330786385557722 0.6330786385557721 0.6330786385557721
135 0.6332977268650367 0.6332977268650367 0.6332977268650367
136 0.6333648668307791 0.6333648668307791 0.6333648668307791
137 0.6335362504275427 0.6335362504275426 0.6335362504275426
138 0.6335565691013855 0.6335565691013855 0.6335565691013855
139 0.633734136642362 0.633734136642362 0.633734136642362
140 0.6337482713719922 0.6337482713719922 0.6337482713719922
141 0.6338304294879665 0.6338304294879663 0.6338304294879663
142 0.6339523415310248 0.6339523415310249 0.6339523415310249
143 0.6341537614282517 0.634153761428252 0.634153761428252
144 0.6342597719004769 0.6342597719004769 0.6342597719004769
145 0.6343967020937672 0.6343967020937673 0.6343967020937673
146 0.6344797436303434 0.6344797436303433 0.6344797436303433
147 0.6344921115187694 0.6344921115187696 0.6344921115187696
148 0.6345062462483996 0.6345062462483997 0.6345062462483997
149 0.6346290417120599 0.6346290417120599 0.6346290417120599
150 0.6348419460771113 0.6348419460771114 0.6348419460771114
151 0.6351113893606827 0.6351113893606827 0.6351113893606827
152 0.6352377185067509 0.6352377185067508 0.6352377185067508
153 0.6353985010562918 0.6353985010562918 0.6353985010562918
154 0.6355009778461093 0.6355009778461091 0.6355009778461091
155 0.6357872061211162 0.635787206121116 0.635787206121116
156 0.6359002839581561 0.6359002839581561 0.6359002839581561
157 0.6360036441685751 0.6360036441685751 0.6360036441685751
158 0.6362819216581651 0.6362819216581651 0.6362819216581651
159 0.636616738066275 0.6366167380662751 0.6366167380662751
160 0.6369277021181347 0.6369277021181347 0.6369277021181347
161 0.637171526204252 0.6371715262042519 0.6371715262042519
162 0.6374718892088886 0.6374718892088888 0.6374718892088888
163 0.637834091655657 0.6378340916556569 0.6378340916556569
164 0.6381282707160807 0.6381282707160807 0.6381282707160807
165 0.6383985974202544 0.6383985974202543 0.6383985974202543
166 0.6386751080686405 0.6386751080686405 0.6386751080686405
167 0.6388933129573031 0.6388933129573032 0.6388933129573032
168 0.6391397873052258 0.6391397873052259 0.6391397873052259
169 0.6393235387904158 0.6393235387904157 0.6393235387904157
170 0.6395223084258371 0.6395223084258371 0.6395223084258371
171 0.6397519977823245 0.6397519977823243 0.6397519977823243
172 0.6400753297226103 0.6400753297226102 0.6400753297226102
173 0.6403209206499306 0.6403209206499308 0.6403209206499308
174 0.6406583873198465 0.6406583873198464 0.6406583873198464
175 0.6408651077406847 0.6408651077406847 0.6408651077406847
176 0.6413200693506499 0.6413200693506497 0.6413200693506497
177 0.6415002871534321 0.6415002871534319 0.6415002871534319
178 0.6417971164756614 0.6417971164756613 0.6417971164756613
179 0.6421345831455769 0.6421345831455771 0.6421345831455771
180 0.6421655028666428 0.6421655028666426 0.6421655028666426
181 0.6424685161330854 0.6424685161330852 0.6424685161330852
182 0.6428112833266121 0.6428112833266121 0.6428112833266121
183 0.6432203070652794 0.6432203070652796 0.6432203070652796
184 0.6435683747824178 0.6435683747824177 0.6435683747824177
185 0.643818382812748 0.6438183828127477 0.6438183828127477
186 0.6440321705984012 0.6440321705984013 0.6440321705984013
187 0.6443775880537338 0.6443775880537338 0.6443775880537338
188 0.644584308474572 0.644584308474572 0.644584308474572
189 0.6449615290715719 0.644961529071572 0.644961529071572
190 0.6451390966125486 0.6451390966125488 0.6451390966125488
191 0.6454350425141763 0.6454350425141764 0.6454350425141764
192 0.6456983018535346 0.6456983018535346 0.6456983018535346
193 0.6460861234977572 0.6460861234977571 0.6460861234977571
194 0.6462672247211412 0.6462672247211412 0.6462672247211412
195 0.6464704114595721 0.6464704114595721 0.6464704114595721
196 0.6466029245498531 0.6466029245498532 0.6466029245498532
197 0.646834380747544 0.646834380747544 0.646834380747544
198 0.6469138886017126 0.6469138886017126 0.6469138886017126
199 0.6472813915720917 0.6472813915720919 0.6472813915720919
200 0.6475004798813566 0.6475004798813565 0.6475004798813565
201 0.6478352962894666 0.6478352962894666 0.6478352962894666
202 0.6479925451566002 0.6479925451566 0.6479925451566
203 0.6482796568522089 0.6482796568522088 0.6482796568522088
204 0.6486392090371715 0.6486392090371714 0.6486392090371714
205 0.6486807298054595 0.6486807298054595 0.6486807298054595
206 0.6488132428957404 0.6488132428957404 0.6488132428957404
207 0.6489042352177334 0.6489042352177337 0.6489042352177337
208 0.6490491161964408 0.6490491161964408 0.6490491161964408
209 0.6495067280682114 0.6495067280682113 0.6495067280682113
210 0.6495402980510823 0.6495402980510824 0.6495402980510824
211 0.6497629200427547 0.6497629200427545 0.6497629200427545
212 0.650109220918689 0.6501092209186888 0.6501092209186888
213 0.650176360884431 0.6501763608844311 0.6501763608844311
214 0.6503450942193892 0.6503450942193891 0.6503450942193891
215 0.6504996928247168 0.6504996928247169 0.6504996928247169
216 0.6505261954427731 0.6505261954427732 0.6505261954427732
217 0.6506057032969419 0.6506057032969418 0.6506057032969418
218 0.6509670223231082 0.6509670223231081 0.6509670223231081
219 0.6511180872460285 0.6511180872460284 0.6511180872460284
220 0.651315973460848 0.6513159734608479 0.6513159734608479
221 0.651443186027518 0.6514431860275179 0.6514431860275179
222 0.6514988415254358 0.6514988415254358 0.6514988415254358
223 0.6515765825384009 0.6515765825384008 0.6515765825384008
224 0.6518981476374827 0.6518981476374826 0.6518981476374826
225 0.6518575102897967 0.6518575102897965 0.6518575102897965
226 0.6518389584571572 0.6518389584571572 0.6518389584571572
227 0.6518557434485927 0.6518557434485927 0.6518557434485927
228 0.651897264216881 0.6518972642168808 0.6518972642168808
229 0.6523054045349463 0.6523054045349466 0.6523054045349466
230 0.6523813787067072 0.6523813787067073 0.6523813787067073
231 0.6525730809773141 0.6525730809773141 0.6525730809773141
232 0.6525907493893514 0.6525907493893515 0.6525907493893515
233 0.6527418143122719 0.6527418143122719 0.6527418143122719
234 0.6528363403166723 0.6528363403166723 0.6528363403166723
235 0.6527294464238454 0.6527294464238454 0.6527294464238454
236 0.6531225685916794 0.6531225685916793 0.6531225685916793
237 0.6532603822055715 0.6532603822055714 0.6532603822055714
238 0.6533716932014075 0.6533716932014076 0.6533716932014076
239 0.6536296520171547 0.6536296520171546 0.6536296520171546
240 0.6537285951245647 0.6537285951245646 0.6537285951245646
241 0.6538699424208642 0.6538699424208642 0.6538699424208642
242 0.6541084659833701 0.6541084659833701 0.6541084659833701
243 0.6541641214812881 0.6541641214812881 0.6541641214812881
244 0.65417913963152 0.6541791396315201 0.6541791396315201
245 0.6544238471382389 0.6544238471382389 0.6544238471382389
246 0.6544194300352295 0.6544194300352295 0.6544194300352295
247 0.6544733186919437 0.6544733186919438 0.6544733186919438
248 0.654591697052595 0.6545916970525949 0.6545916970525949
249 0.654578445743567 0.6545784457435668 0.6545784457435668
250 0.6547277438252834 0.6547277438252834 0.6547277438252834
251 0.6547471790785249 0.6547471790785246 0.6547471790785246
252 0.654730394087089 0.654730394087089 0.654730394087089
253 0.654589930211391 0.654589930211391 0.654589930211391
254 0.6545431089194916 0.6545431089194916 0.6545431089194916
255 0.6545872799495853 0.6545872799495855 0.6545872799495855
256 0.6545846296877799 0.65458462968778 0.65458462968778
257 0.6545245570868524 0.6545245570868524 0.6545245570868524
258 0.6546570701771335 0.6546570701771334 0.6546570701771334
259 0.6548558398125551 0.6548558398125551 0.6548558398125551
260 0.6550192726239016 0.6550192726239017 0.6550192726239017
261 0.6550669773364027 0.6550669773364028 0.6550669773364028
262 0.655301967216501 0.6553019672165011 0.6553019672165011
263 0.6554645166072459 0.6554645166072458 0.6554645166072458
264 0.6556173483713701 0.65561734837137 0.65561734837137
265 0.6557834314445222 0.6557834314445221 0.6557834314445221
266 0.6557242422641968 0.6557242422641968 0.6557242422641968
267 0.6556199986331757 0.6556199986331754 0.6556199986331754
268 0.6555696436588686 0.6555696436588687 0.6555696436588687
269 0.65547600107507 0.6554760010750702 0.6554760010750702
270 0.6553982600621053 0.6553982600621052 0.6553982600621052
271 0.6554212289977539 0.655421228997754 0.655421228997754
272 0.6556447344100282 0.655644734410028 0.655644734410028
273 0.6554600995042363 0.6554600995042364 0.6554600995042364
274 0.655638550465815 0.6556385504658151 0.6556385504658151
275 0.6557357267320211 0.655735726732021 0.655735726732021
276 0.6558435040454497 0.6558435040454497 0.6558435040454497
277 0.6559397968910538 0.6559397968910538 0.6559397968910538
278 0.655940680311656 0.6559406803116559 0.6559406803116559
279 0.6558470377278569 0.6558470377278571 0.6558470377278571
280 0.6559539316206838 0.6559539316206838 0.6559539316206838
281 0.6559459808352669 0.6559459808352669 0.6559459808352669
282 0.6560882115521686 0.6560882115521686 0.6560882115521686
283 0.656055524989899 0.6560555249898993 0.6560555249898993
284 0.6562666625137472 0.656266662513747 0.656266662513747
285 0.6567030722910723 0.6567030722910724 0.6567030722910724
286 0.6567260412267213 0.6567260412267212 0.6567260412267212
287 0.6566650852051917 0.656665085205192 0.656665085205192
288 0.6568276345959366 0.6568276345959367 0.6568276345959367
289 0.6569301113857539 0.6569301113857539 0.6569301113857539
290 0.6569601476862177 0.6569601476862177 0.6569601476862177
291 0.6569601476862177 0.6569601476862177 0.6569601476862177
292 0.6570652747378407 0.6570652747378407 0.6570652747378407
293 0.6572172230813628 0.6572172230813628 0.6572172230813628
294 0.657488433206138 0.657488433206138 0.657488433206138
295 0.657643915232068 0.657643915232068 0.657643915232068
296 0.6578850890563793 0.6578850890563792 0.6578850890563792
297 0.6577614101721168 0.6577614101721169 0.6577614101721169
298 0.6575714747427143 0.6575714747427142 0.6575714747427142
299 0.6574981508327584 0.6574981508327586 0.6574981508327586
300 0.6573426688068288 0.6573426688068289 0.6573426688068289
301 0.6575025679357678 0.6575025679357678 0.6575025679357678
302 0.6577455086012832 0.6577455086012831 0.6577455086012831
303 0.6576174126140116 0.6576174126140116 0.6576174126140116
304 0.6580582394943465 0.6580582394943464 0.6580582394943464
305 0.6584089574732904 0.6584089574732903 0.6584089574732903
306 0.6585193850485245 0.6585193850485243 0.6585193850485243
307 0.6586183281559342 0.6586183281559341 0.6586183281559341
308 0.6587367065165852 0.6587367065165852 0.6587367065165852
309 0.6589425435168216 0.6589425435168218 0.6589425435168218
310 0.659024701632796 0.659024701632796 0.659024701632796
311 0.6590026161177491 0.6590026161177492 0.6590026161177492
312 0.659121877899002 0.659121877899002 0.659121877899002
313 0.6593197641138219 0.6593197641138218 0.6593197641138218
314 0.6595370855818825 0.6595370855818825 0.6595370855818825
315 0.6597632412559624 0.6597632412559623 0.6597632412559623
316 0.6597491065263322 0.6597491065263322 0.6597491065263322
317 0.6596872670842009 0.659687267084201 0.659687267084201
318 0.6598233138568899 0.6598233138568897 0.6598233138568897
319 0.6596554639425335 0.6596554639425336 0.6596554639425336
320 0.6597950443976295 0.6597950443976295 0.6597950443976295
321 0.6600061819214773 0.6600061819214774 0.6600061819214774
322 0.6601616639474075 0.6601616639474073 0.6601616639474073
323 0.6601607805268053 0.6601607805268053 0.6601607805268053
324 0.6603754517330607 0.6603754517330606 0.6603754517330606
325 0.6604275735485711 0.6604275735485712 0.6604275735485712
326 0.6604319906515804 0.6604319906515804 0.6604319906515804
327 0.6604364077545898 0.6604364077545898 0.6604364077545898
328 0.6604107885571352 0.6604107885571353 0.6604107885571353
329 0.6605945400423252 0.6605945400423252 0.6605945400423252
330 0.6606104416131588 0.660610441613159 0.660610441613159
331 0.6606917163085313 0.6606917163085312 0.6606917163085312
332 0.6606510789608449 0.660651078960845 0.660651078960845
333 0.6606316437076039 0.6606316437076039 0.6606316437076039
334 0.6607305868150136 0.6607305868150136 0.6607305868150136
335 0.6608357138666364 0.6608357138666365 0.6608357138666365
336 0.6609434911800652 0.6609434911800651 0.6609434911800651
337 0.6611431442360887 0.6611431442360886 0.6611431442360886
338 0.6612615225967396 0.6612615225967395 0.6612615225967395
339 0.6614072869960486 0.6614072869960487 0.6614072869960487
340 0.661572486648599 0.661572486648599 0.661572486648599
341 0.6616511110821658 0.6616511110821658 0.6616511110821658
342 0.6616776137002222 0.661677613700222 0.661677613700222
343 0.6617041163182783 0.6617041163182783 0.6617041163182783
344 0.6618198444171238 0.6618198444171237 0.6618198444171237
345 0.6619037693743015 0.6619037693743015 0.6619037693743015
346 0.6621184405805568 0.6621184405805568 0.6621184405805568
347 0.6623604978254704 0.6623604978254702 0.6623604978254702
348 0.6625089124865849 0.662508912486585 0.662508912486585
349 0.6626440758386715 0.6626440758386716 0.6626440758386716
350 0.6627288842164515 0.6627288842164514 0.6627288842164514
351 0.6628304775856667 0.6628304775856668 0.6628304775856668
352 0.6629223533282617 0.6629223533282617 0.6629223533282617
353 0.6629320709548825 0.6629320709548825 0.6629320709548825
354 0.6629718248819669 0.6629718248819667 0.6629718248819667
355 0.6630504493155334 0.6630504493155334 0.6630504493155334
356 0.662976241984976 0.662976241984976 0.662976241984976
357 0.6631440918993319 0.663144091899332 0.663144091899332
358 0.6631202395430814 0.6631202395430814 0.6631202395430814
359 0.6631820789852123 0.6631820789852125 0.6631820789852125
360 0.6633508123201705 0.6633508123201703 0.6633508123201703
361 0.6633561128437817 0.6633561128437815 0.6633561128437815
362 0.6632289002771118 0.6632289002771119 0.6632289002771119
363 0.6634064678180883 0.6634064678180883 0.6634064678180883
364 0.663525729599341 0.6635257295993413 0.6635257295993413
365 0.6635557658998049 0.6635557658998049 0.6635557658998049
366 0.6635875690414723 0.6635875690414725 0.6635875690414725
367 0.6636043540329081 0.6636043540329081 0.6636043540329081
368 0.6636140716595288 0.6636140716595288 0.6636140716595288
369 0.6637660200030508 0.6637660200030508 0.6637660200030508
370 0.6639117844023599 0.66391178440236 0.66391178440236
371 0.6640495980162522 0.6640495980162523 0.6640495980162523
372 0.6641414737588472 0.6641414737588472 0.6641414737588472
373 0.6641962458361633 0.6641962458361633 0.6641962458361633
374 0.6642041966215801 0.6642041966215801 0.6642041966215801
375 0.6639965927801399 0.66399659278014 0.66399659278014
376 0.6640513648574561 0.664051364857456 0.664051364857456
377 0.6639480046470368 0.6639480046470368 0.6639480046470368
378 0.6640328130248169 0.6640328130248168 0.6640328130248168
379 0.6639674399002783 0.6639674399002782 0.6639674399002782
380 0.6640540151192618 0.6640540151192617 0.6640540151192617
381 0.6641352898146342 0.664135289814634 0.664135289814634
382 0.6641776940035239 0.664177694003524 0.664177694003524
383 0.6640248622393996 0.6640248622393998 0.6640248622393998
384 0.6640027767243531 0.664002776724353 0.664002776724353
385 0.6642183313512103 0.6642183313512102 0.6642183313512102
386 0.6642837044757488 0.6642837044757488 0.6642837044757488
387 0.6644383030810765 0.6644383030810767 0.6644383030810767
388 0.6644674559609385 0.6644674559609385 0.6644674559609385
389 0.6645027927850133 0.6645027927850133 0.6645027927850133
390 0.6645690493301541 0.6645690493301539 0.6645690493301539
391 0.664546080394505 0.6645460803945051 0.6645460803945051
392 0.664617637463257 0.664617637463257 0.664617637463257
393 0.6646962618968236 0.6646962618968237 0.6646962618968237
394 0.6648817802232172 0.6648817802232171 0.6648817802232171
395 0.6649763062276177 0.6649763062276175 0.6649763062276175
396 0.6649524538713667 0.6649524538713669 0.6649524538713669
397 0.6648994486352545 0.6648994486352545 0.6648994486352545
398 0.6649860238542383 0.6649860238542382 0.6649860238542382
399 0.6649930912190534 0.6649930912190533 0.6649930912190533
400 0.6650204772577111 0.6650204772577112 0.6650204772577112
401 0.6651741924424374 0.6651741924424373 0.6651741924424373
402 0.6653332081507745 0.6653332081507745 0.6653332081507745
403 0.6653199568417464 0.6653199568417463 0.6653199568417463
404 0.6654913404385099 0.6654913404385097 0.6654913404385097
405 0.6655761488162896 0.6655761488162896 0.6655761488162896
406 0.6656256203699946 0.6656256203699945 0.6656256203699945
407 0.6658226231642124 0.6658226231642124 0.6658226231642124
408 0.6658579599882871 0.6658579599882872 0.6658579599882872
409 0.6658411749968519 0.6658411749968518 0.6658411749968518
410 0.6658076050139804 0.6658076050139805 0.6658076050139805
411 0.665853542885278 0.6658535428852779 0.6658535428852779
412 0.6660372943704671 0.6660372943704673 0.6660372943704673
413 0.6661592064135259 0.6661592064135259 0.6661592064135259
414 0.6662351805852873 0.6662351805852872 0.6662351805852872
415 0.6663067376540389 0.6663067376540389 0.6663067376540389
416 0.6664843051950158 0.6664843051950157 0.6664843051950157
417 0.6666026835556667 0.6666026835556667 0.6666026835556667
418 0.6666150514440928 0.6666150514440928 0.6666150514440928
419 0.6667369634871515 0.6667369634871514 0.6667369634871514
420 0.6668703599980343 0.6668703599980343 0.6668703599980343
421 0.6670302591269734 0.6670302591269733 0.6670302591269733
422 0.6671194846077626 0.6671194846077626 0.6671194846077626
423 0.6672316790242002 0.6672316790242004 0.6672316790242004
424 0.6673889278913342 0.667388927891334 0.667388927891334
425 0.6674755031103174 0.6674755031103174 0.6674755031103174
426 0.6675709125353197 0.6675709125353197 0.6675709125353197
427 0.6675497104408751 0.6675497104408751 0.6675497104408751
428 0.6675991819945802 0.66759918199458 0.66759918199458
429 0.6676009488357835 0.6676009488357837 0.6676009488357837
430 0.6675558943850881 0.6675558943850881 0.6675558943850881
431 0.6675770964795332 0.667577096479533 0.667577096479533
432 0.6675965317327747 0.6675965317327744 0.6675965317327744
433 0.6675479435996713 0.6675479435996712 0.6675479435996712
434 0.6674755031103174 0.6674755031103174 0.6674755031103174
435 0.6673809771059174 0.6673809771059172 0.6673809771059172
436 0.6673703760586946 0.6673703760586946 0.6673703760586946
437 0.6673641921144816 0.6673641921144816 0.6673641921144816
438 0.6673297387110086 0.6673297387110085 0.6673297387110085
439 0.6672007593031349 0.6672007593031348 0.6672007593031348
440 0.6671919250971162 0.6671919250971163 0.6671919250971163
441 0.667229028762395 0.667229028762395 0.667229028762395
442 0.6671654224790603 0.6671654224790601 0.6671654224790601
443 0.6672891013633222 0.6672891013633221 0.6672891013633221
444 0.6671910416765142 0.6671910416765143 0.6671910416765143
445 0.6672042929855424 0.6672042929855424 0.6672042929855424
446 0.6672042929855424 0.6672042929855424 0.6672042929855424
447 0.6672502308568399 0.6672502308568399 0.6672502308568399
448 0.6671892748353103 0.6671892748353104 0.6671892748353104
449 0.6671318524961888 0.6671318524961889 0.6671318524961889
450 0.6672263785005892 0.6672263785005892 0.6672263785005892
451 0.6673703760586946 0.6673703760586946 0.6673703760586946
452 0.6674534175952705 0.6674534175952708 0.6674534175952708
453 0.6674030626209639 0.667403062620964 0.667403062620964
454 0.6675426430760598 0.6675426430760599 0.6675426430760599
455 0.6676857572135636 0.6676857572135635 0.6676857572135635
456 0.6677749826943529 0.6677749826943528 0.6677749826943528
457 0.6677926511063902 0.6677926511063901 0.6677926511063901
458 0.6678686252781513 0.6678686252781514 0.6678686252781514
459 0.6679914207418117 0.6679914207418116 0.6679914207418116
460 0.6680797628019989 0.668079762801999 0.668079762801999
461 0.6680152730980621 0.6680152730980623 0.6680152730980623
462 0.6680841799050085 0.6680841799050083 0.6680841799050083
463 0.6681698717033902 0.6681698717033902 0.6681698717033902
464 0.6681636877591771 0.668163687759177 0.668163687759177
465 0.6680930141110271 0.6680930141110272 0.6680930141110272
466 0.6682476127163549 0.6682476127163549 0.6682476127163549
467 0.6683412553001535 0.6683412553001536 0.6683412553001536
468 0.6685303073089546 0.6685303073089545 0.6685303073089545
469 0.6686159991073363 0.6686159991073363 0.6686159991073363
470 0.6687025743263196 0.6687025743263199 0.6687025743263199
471 0.668715825635348 0.668715825635348 0.668715825635348
472 0.6688545226698424 0.6688545226698421 0.6688545226698421
473 0.6687891495453033 0.6687891495453034 0.6687891495453034
474 0.6688112350603503 0.6688112350603502 0.6688112350603502
475 0.6688306703135913 0.6688306703135916 0.6688306703135916
476 0.6688978102793339 0.6688978102793339 0.6688978102793339
477 0.6687679474508588 0.6687679474508587 0.6687679474508587
478 0.6689516989360483 0.6689516989360482 0.6689516989360482
479 0.6689410978888255 0.6689410978888256 0.6689410978888256
480 0.6691036472795705 0.6691036472795706 0.6691036472795706
481 0.6689287300003992 0.6689287300003993 0.6689287300003993
482 0.6688863258115098 0.6688863258115095 0.6688863258115095
483 0.6688969268587323 0.6688969268587321 0.6688969268587321
484 0.6689879191807251 0.6689879191807251 0.6689879191807251
485 0.6690753778203101 0.6690753778203103 0.6690753778203103
486 0.6690992301765611 0.669099230176561 0.669099230176561
487 0.669126616215219 0.669126616215219 0.669126616215219
488 0.6692149582754066 0.6692149582754064 0.6692149582754064
489 0.6693033003355938 0.6693033003355938 0.6693033003355938
490 0.6693041837561957 0.6693041837561957 0.6693041837561957
491 0.6694031268636056 0.6694031268636056 0.6694031268636056
492 0.6695312228508773 0.6695312228508772 0.6695312228508772
493 0.6695709767779617 0.6695709767779616 0.6695709767779616
494 0.6696787540913898 0.66967875409139 0.66967875409139
495 0.6697176245978725 0.6697176245978725 0.6697176245978725
496 0.6697564951043546 0.6697564951043548 0.6697564951043548
497 0.6697856479842167 0.6697856479842168 0.6697856479842168
498 0.6698536713705608 0.6698536713705611 0.6698536713705611
499 0.6698236350700971 0.6698236350700972 0.6698236350700972


==> expres/radon/avg1_trainaccsconf.txt <==
round avg lowquant highquant
0 0.4186732557631652 0.0 0.8834206018734729
1 0.4186732557631652 0.0 0.8834206018734729
2 0.4186732557631652 0.0 0.8834206018734729
3 0.4186732557631652 0.0 0.8834206018734729
4 0.4186732557631652 0.0 0.8834206018734729
5 0.4186732557631652 0.0 0.8834206018734729
6 0.4186732557631652 0.0 0.8834206018734729
7 0.4186732557631652 0.0 0.8834206018734729
8 0.4186732557631652 0.0 0.8834206018734729
9 0.4186732557631652 0.0 0.8834206018734729
10 0.4186732557631652 0.0 0.8834206018734729
11 0.4186732557631652 0.0 0.8834206018734729
12 0.4186732557631652 0.0 0.8834206018734729
13 0.4186732557631652 0.0 0.8834206018734729
14 0.4186732557631652 0.0 0.8834206018734729
15 0.4186732557631652 0.0 0.8834206018734729
16 0.4186732557631652 0.0 0.8834206018734729
17 0.4186732557631652 0.0 0.8834206018734729
18 0.4186732557631652 0.0 0.8834206018734729
19 0.4186732557631652 0.0 0.8834206018734729
20 0.4196748664228857 0.0 0.8834206018734729
21 0.4196748664228857 0.0 0.8834206018734729
22 0.4196748664228857 0.0 0.8834206018734729
23 0.4206764770826062 0.0 0.8834206018734729
24 0.4206764770826062 0.0 0.8834206018734729
25 0.4206764770826062 0.0 0.8834206018734729
26 0.4206764770826062 0.0 0.8834206018734729
27 0.4206764770826062 0.0 0.8834206018734729
28 0.4216780877423267 0.0 0.8834206018734729
29 0.4216780877423267 0.0 0.8834206018734729
30 0.4216780877423267 0.0 0.8834206018734729
31 0.42368130906176765 0.0 0.8834206018734729
32 0.4256845303812086 0.0 0.8834206018734729
33 0.4266861410409291 0.0 0.8834206018734729
34 0.4286893623603701 0.0 0.8834206018734729
35 0.43069258367981106 0.0 0.8834206018734729
36 0.43169419433953155 0.0 0.8834206018734729
37 0.4357006369784135 0.0 0.8834206018734729
38 0.438705468957575 0.0 0.8834206018734729
39 0.4437135222561775 0.0 0.8834206018734729
40 0.44771996489505944 0.0 0.8834206018734729
41 0.4527280181936618 0.0 0.8834206018734729
42 0.4527280181936618 0.0 0.8834206018734729
43 0.46174251413114625 0.0 0.8834206018734729
44 0.46775217808946923 0.0 0.8834206018734729
45 0.4687537887491897 0.0 0.8834206018734729
46 0.47276023138807166 0.0 0.8834206018734729
47 0.4787698953463946 0.0 0.8834206018734729
48 0.4817747273255561 0.0 0.8834206018734729
49 0.4857811699644381 0.0 0.8834206018734729
50 0.49078922326304053 0.0 0.8834206018734729
51 0.493794055242202 0.0 0.8834206018734729
52 0.49780049788108394 0.0 0.8834206018734729
53 0.49579727656164296 0.0 0.8834206018734729
54 0.4998037192005249 0.0 0.8834206018734729
55 0.5078166044782889 0.0 0.8834206018734729
56 0.5148278790963323 0.0 0.8834206018734729
57 0.5178327110754938 0.0 0.8834206018734729
58 0.5188343217352143 0.0 0.8834206018734729
59 0.5228407643740962 0.0 0.8834206018734729
60 0.5258455963532577 0.0 0.8834206018734729
61 0.5298520389921397 0.0 0.8834206018734729
62 0.5358617029504626 0.0 0.8834206018734729
63 0.538866534929624 0.0 0.8834206018734729
64 0.5428729775685059 0.0 0.8834206018734729
65 0.5458778095476675 0.0 0.8834206018734729
66 0.5478810308671085 0.0 0.8834206018734729
67 0.5528890841657109 0.0 0.8834206018734729
68 0.5568955268045929 0.0 0.8834206018734729
69 0.5568955268045929 0.0 0.8834206018734729
70 0.5649084120823569 0.0 0.8834206018734729
71 0.5689148547212388 0.0 0.8834206018734729
72 0.5709180760406798 0.0 0.8834206018734729
73 0.5849406252767666 0.0 0.8834206018734729
74 0.5919518998948101 0.0 0.8834206018734729
75 0.5909502892350896 0.0 0.8834206018734729
76 0.5969599531934126 0.0 0.8834206018734729
77 0.599964785172574 0.0 0.8834206018734729
78 0.599964785172574 0.0 0.8834206018734729
79 0.599964785172574 0.0 0.8834206018734729
80 0.601968006492015 0.0 0.8834206018734729
81 0.6009663958322945 0.0 0.8834206018734729
82 0.603971227811456 0.0 0.8834206018734729
83 0.603971227811456 0.0 0.8834206018734729
84 0.6059744491308969 0.0 0.8834206018734729
85 0.6069760597906174 0.0 0.8834206018734729
86 0.61198411308922 0.0 0.8834206018734729
87 0.6189953877072634 0.44171030093673647 0.8834206018734729
88 0.6199969983669839 0.44171030093673647 0.8834206018734729
89 0.6199969983669839 0.44171030093673647 0.8834206018734729
90 0.6179937770475428 0.44171030093673647 0.8834206018734729
91 0.6169921663878223 0.0 0.8834206018734729
92 0.6209986090267043 0.0 0.8834206018734729
93 0.6209986090267043 0.0 0.8834206018734729
94 0.6230018303461453 0.0 0.8834206018734729
95 0.6240034410058658 0.44171030093673647 0.8834206018734729
96 0.6290114943044683 0.44171030093673647 0.8834206018734729
97 0.6320163262836298 0.44171030093673647 0.8834206018734729
98 0.6350211582627913 0.44171030093673647 0.8834206018734729
99 0.6370243795822322 0.44171030093673647 0.8834206018734729
100 0.6350211582627913 0.44171030093673647 0.8834206018734729
101 0.6360227689225117 0.44171030093673647 0.8834206018734729
102 0.6370243795822322 0.44171030093673647 0.8834206018734729
103 0.6390276009016732 0.44171030093673647 0.8834206018734729
104 0.6400292115613937 0.44171030093673647 0.8834206018734729
105 0.6400292115613937 0.44171030093673647 0.8834206018734729
106 0.6390276009016732 0.44171030093673647 0.8834206018734729
107 0.6390276009016732 0.44171030093673647 0.8834206018734729
108 0.6380259902419527 0.44171030093673647 0.8834206018734729
109 0.6400292115613937 0.44171030093673647 0.8834206018734729
110 0.6420324328808347 0.44171030093673647 0.8834206018734729
111 0.6430340435405552 0.44171030093673647 0.8834206018734729
112 0.6410308222211142 0.44171030093673647 0.8834206018734729
113 0.6400292115613936 0.44171030093673647 0.8834206018734729
114 0.6400292115613936 0.44171030093673647 0.8834206018734729
115 0.6440356542002756 0.44171030093673647 0.8834206018734729
116 0.6420324328808347 0.44171030093673647 0.8834206018734729
117 0.6410308222211142 0.44171030093673647 0.8834206018734729
118 0.6420324328808347 0.44171030093673647 0.8834206018734729
119 0.6410308222211142 0.44171030093673647 0.8834206018734729
120 0.6410308222211142 0.44171030093673647 0.8834206018734729
121 0.6430340435405552 0.44171030093673647 0.8834206018734729
122 0.6440356542002756 0.44171030093673647 0.8834206018734729
123 0.6470404861794371 0.44171030093673647 0.8834206018734729
124 0.6460388755197166 0.44171030093673647 0.8834206018734729
125 0.6460388755197166 0.44171030093673647 0.8834206018734729
126 0.6450372648599961 0.44171030093673647 0.8834206018734729
127 0.6430340435405552 0.44171030093673647 0.8834206018734729
128 0.6430340435405552 0.44171030093673647 0.8834206018734729
129 0.6400292115613937 0.44171030093673647 0.8834206018734729
130 0.6440356542002758 0.44171030093673647 0.8834206018734729
131 0.6440356542002758 0.44171030093673647 0.8834206018734729
132 0.6440356542002758 0.44171030093673647 0.8834206018734729
133 0.6430340435405553 0.44171030093673647 0.8834206018734729
134 0.6420324328808347 0.44171030093673647 0.8834206018734729
135 0.6410308222211142 0.44171030093673647 0.8834206018734729
136 0.6410308222211142 0.44171030093673647 0.8834206018734729
137 0.6400292115613937 0.44171030093673647 0.8834206018734729
138 0.6400292115613936 0.44171030093673647 0.8834206018734729
139 0.6400292115613937 0.44171030093673647 0.8834206018734729
140 0.6370243795822321 0.44171030093673647 0.8834206018734729
141 0.6370243795822321 0.44171030093673647 0.8834206018734729
142 0.6360227689225116 0.44171030093673647 0.8834206018734729
143 0.6380259902419526 0.44171030093673647 0.8834206018734729
144 0.6380259902419527 0.44171030093673647 0.8834206018734729
145 0.6370243795822322 0.44171030093673647 0.8834206018734729
146 0.6380259902419527 0.44171030093673647 0.8834206018734729
147 0.6400292115613937 0.44171030093673647 0.8834206018734729
148 0.6410308222211142 0.44171030093673647 0.8834206018734729
149 0.6400292115613937 0.44171030093673647 0.8834206018734729
150 0.6400292115613937 0.44171030093673647 0.8834206018734729
151 0.6400292115613937 0.44171030093673647 0.8834206018734729
152 0.6390276009016732 0.44171030093673647 0.8834206018734729
153 0.6400292115613937 0.44171030093673647 0.8834206018734729
154 0.6400292115613937 0.44171030093673647 0.8834206018734729
155 0.6400292115613937 0.44171030093673647 0.8834206018734729
156 0.6400292115613937 0.44171030093673647 0.8834206018734729
157 0.6400292115613937 0.44171030093673647 0.8834206018734729
158 0.6400292115613937 0.44171030093673647 0.8834206018734729
159 0.6410308222211142 0.44171030093673647 0.8834206018734729
160 0.6420324328808347 0.44171030093673647 0.8834206018734729
161 0.6420324328808347 0.44171030093673647 0.8834206018734729
162 0.6430340435405553 0.44171030093673647 0.8834206018734729
163 0.6430340435405553 0.44171030093673647 0.8834206018734729
164 0.6440356542002758 0.44171030093673647 0.8834206018734729
165 0.6430340435405552 0.44171030093673647 0.8834206018734729
166 0.6430340435405552 0.44171030093673647 0.8834206018734729
167 0.6440356542002756 0.44171030093673647 0.8834206018734729
168 0.6450372648599962 0.44171030093673647 0.8834206018734729
169 0.6450372648599962 0.44171030093673647 0.8834206018734729
170 0.6450372648599962 0.44171030093673647 0.8834206018734729
171 0.6450372648599961 0.44171030093673647 0.8834206018734729
172 0.6450372648599961 0.44171030093673647 0.8834206018734729
173 0.6470404861794371 0.44171030093673647 0.8834206018734729
174 0.6470404861794371 0.44171030093673647 0.8834206018734729
175 0.6460388755197166 0.44171030093673647 0.8834206018734729
176 0.6440356542002756 0.44171030093673647 0.8834206018734729
177 0.6450372648599961 0.44171030093673647 0.8834206018734729
178 0.6450372648599961 0.44171030093673647 0.8834206018734729
179 0.6460388755197166 0.44171030093673647 0.8834206018734729
180 0.6470404861794371 0.44171030093673647 0.8834206018734729
181 0.6450372648599961 0.44171030093673647 0.8834206018734729
182 0.6470404861794371 0.44171030093673647 0.8834206018734729
183 0.6470404861794371 0.44171030093673647 0.8834206018734729
184 0.6490437074988781 0.44171030093673647 0.8834206018734729
185 0.6500453181585986 0.44171030093673647 0.8834206018734729
186 0.651046928818319 0.44171030093673647 0.8834206018734729
187 0.6520485394780394 0.44171030093673647 0.8834206018734729
188 0.651046928818319 0.44171030093673647 0.8834206018734729
189 0.6500453181585986 0.44171030093673647 0.8834206018734729
190 0.651046928818319 0.44171030093673647 0.8834206018734729
191 0.651046928818319 0.44171030093673647 0.8834206018734729
192 0.651046928818319 0.44171030093673647 0.8834206018734729
193 0.6520485394780394 0.44171030093673647 0.8834206018734729
194 0.6530501501377599 0.44171030093673647 0.8834206018734729
195 0.6530501501377599 0.44171030093673647 0.8834206018734729
196 0.6530501501377599 0.44171030093673647 0.8834206018734729
197 0.6530501501377599 0.44171030093673647 0.8834206018734729
198 0.6530501501377599 0.44171030093673647 0.8834206018734729
199 0.6540517607974804 0.44171030093673647 0.8834206018734729
200 0.6540517607974804 0.44171030093673647 0.8834206018734729
201 0.6560549821169214 0.44171030093673647 0.8834206018734729
202 0.6560549821169214 0.44171030093673647 0.8834206018734729
203 0.6580582034363623 0.44171030093673647 0.8834206018734729
204 0.6570565927766419 0.44171030093673647 0.8834206018734729
205 0.6570565927766419 0.44171030093673647 0.8834206018734729
206 0.6570565927766419 0.44171030093673647 0.8834206018734729
207 0.6570565927766419 0.44171030093673647 0.8834206018734729
208 0.6570565927766419 0.44171030093673647 0.8834206018734729
209 0.6580582034363623 0.44171030093673647 0.8834206018734729
210 0.6580582034363623 0.44171030093673647 0.8834206018734729
211 0.6580582034363623 0.44171030093673647 0.8834206018734729
212 0.6590598140960828 0.44171030093673647 0.8834206018734729
213 0.6600614247558035 0.44171030093673647 0.8834206018734729
214 0.6600614247558035 0.44171030093673647 0.8834206018734729
215 0.6600614247558035 0.44171030093673647 0.8834206018734729
216 0.6600614247558035 0.44171030093673647 0.8834206018734729
217 0.6600614247558035 0.44171030093673647 0.8834206018734729
218 0.6600614247558035 0.44171030093673647 0.8834206018734729
219 0.659059814096083 0.44171030093673647 0.8834206018734729
220 0.6600614247558035 0.44171030093673647 0.8834206018734729
221 0.6600614247558035 0.44171030093673647 0.8834206018734729
222 0.661063035415524 0.44171030093673647 0.8834206018734729
223 0.661063035415524 0.44171030093673647 0.8834206018734729
224 0.661063035415524 0.44171030093673647 0.8834206018734729
225 0.661063035415524 0.44171030093673647 0.8834206018734729
226 0.661063035415524 0.44171030093673647 0.8834206018734729
227 0.661063035415524 0.44171030093673647 0.8834206018734729
228 0.661063035415524 0.44171030093673647 0.8834206018734729
229 0.661063035415524 0.44171030093673647 0.8834206018734729
230 0.661063035415524 0.44171030093673647 0.8834206018734729
231 0.661063035415524 0.44171030093673647 0.8834206018734729
232 0.6600614247558035 0.44171030093673647 0.8834206018734729
233 0.6600614247558035 0.44171030093673647 0.8834206018734729
234 0.659059814096083 0.44171030093673647 0.8834206018734729
235 0.6600614247558035 0.44171030093673647 0.8834206018734729
236 0.6600614247558035 0.44171030093673647 0.8834206018734729
237 0.661063035415524 0.44171030093673647 0.8834206018734729
238 0.6620646460752444 0.44171030093673647 0.8834206018734729
239 0.6620646460752444 0.44171030093673647 0.8834206018734729
240 0.6620646460752444 0.44171030093673647 0.8834206018734729
241 0.6630662567349649 0.44171030093673647 0.8834206018734729
242 0.6630662567349649 0.44171030093673647 0.8834206018734729
243 0.6620646460752444 0.44171030093673647 0.8834206018734729
244 0.6630662567349649 0.44171030093673647 0.8834206018734729
245 0.6630662567349649 0.44171030093673647 0.8834206018734729
246 0.6640678673946854 0.44171030093673647 0.8834206018734729
247 0.6650694780544059 0.44171030093673647 0.8834206018734729
248 0.6640678673946854 0.44171030093673647 0.8834206018734729
249 0.6640678673946854 0.44171030093673647 0.8834206018734729
250 0.6640678673946854 0.44171030093673647 0.8834206018734729
251 0.6640678673946854 0.44171030093673647 0.8834206018734729
252 0.6640678673946854 0.44171030093673647 0.8834206018734729
253 0.6660710887141263 0.44171030093673647 0.8834206018734729
254 0.6680743100335673 0.44171030093673647 0.8834206018734729
255 0.6690759206932878 0.44171030093673647 0.8834206018734729
256 0.6680743100335673 0.44171030093673647 0.8834206018734729
257 0.6690759206932878 0.44171030093673647 0.8834206018734729
258 0.6680743100335673 0.44171030093673647 0.8834206018734729
259 0.6680743100335673 0.44171030093673647 0.8834206018734729
260 0.6690759206932878 0.44171030093673647 0.8834206018734729
261 0.6690759206932878 0.44171030093673647 0.8834206018734729
262 0.6690759206932878 0.44171030093673647 0.8834206018734729
263 0.6690759206932878 0.44171030093673647 0.8834206018734729
264 0.6690759206932878 0.44171030093673647 0.8834206018734729
265 0.6690759206932878 0.44171030093673647 0.8834206018734729
266 0.6690759206932878 0.44171030093673647 0.8834206018734729
267 0.6680743100335673 0.44171030093673647 0.8834206018734729
268 0.6690759206932878 0.44171030093673647 0.8834206018734729
269 0.6680743100335673 0.44171030093673647 0.8834206018734729
270 0.6690759206932878 0.44171030093673647 0.8834206018734729
271 0.6680743100335673 0.44171030093673647 0.8834206018734729
272 0.6680743100335673 0.44171030093673647 0.8834206018734729
273 0.6680743100335673 0.44171030093673647 0.8834206018734729
274 0.6690759206932878 0.44171030093673647 0.8834206018734729
275 0.6690759206932878 0.44171030093673647 0.8834206018734729
276 0.6690759206932878 0.44171030093673647 0.8834206018734729
277 0.6690759206932878 0.44171030093673647 0.8834206018734729
278 0.6690759206932878 0.44171030093673647 0.8834206018734729
279 0.6690759206932878 0.44171030093673647 0.8834206018734729
280 0.6690759206932878 0.44171030093673647 0.8834206018734729
281 0.6690759206932878 0.44171030093673647 0.8834206018734729
282 0.6700775313530083 0.44171030093673647 0.8834206018734729
283 0.6700775313530083 0.44171030093673647 0.8834206018734729
284 0.6710791420127288 0.44171030093673647 0.8834206018734729
285 0.6730823633321698 0.44171030093673647 0.8834206018734729
286 0.6730823633321698 0.44171030093673647 0.8834206018734729
287 0.6730823633321698 0.44171030093673647 0.8834206018734729
288 0.6720807526724493 0.44171030093673647 0.8834206018734729
289 0.6720807526724493 0.44171030093673647 0.8834206018734729
290 0.6740839739918902 0.44171030093673647 0.8834206018734729
291 0.6740839739918902 0.44171030093673647 0.8834206018734729
292 0.6740839739918902 0.44171030093673647 0.8834206018734729
293 0.6740839739918902 0.44171030093673647 0.8834206018734729
294 0.6750855846516107 0.44171030093673647 0.8834206018734729
295 0.6750855846516107 0.44171030093673647 0.8834206018734729
296 0.6750855846516107 0.44171030093673647 0.8834206018734729
297 0.6750855846516107 0.44171030093673647 0.8834206018734729
298 0.6750855846516107 0.44171030093673647 0.8834206018734729
299 0.6730823633321698 0.44171030093673647 0.8834206018734729
300 0.6730823633321698 0.44171030093673647 0.8834206018734729
301 0.6730823633321698 0.44171030093673647 0.8834206018734729
302 0.6730823633321698 0.44171030093673647 0.8834206018734729
303 0.6730823633321698 0.44171030093673647 0.8834206018734729
304 0.6750855846516107 0.44171030093673647 0.8834206018734729
305 0.6740839739918902 0.44171030093673647 0.8834206018734729
306 0.6750855846516107 0.44171030093673647 0.8834206018734729
307 0.6750855846516107 0.44171030093673647 0.8834206018734729
308 0.6750855846516107 0.44171030093673647 0.8834206018734729
309 0.6750855846516107 0.44171030093673647 0.8834206018734729
310 0.6750855846516107 0.44171030093673647 0.8834206018734729
311 0.6750855846516107 0.44171030093673647 0.8834206018734729
312 0.6750855846516107 0.44171030093673647 0.8834206018734729
313 0.6740839739918902 0.44171030093673647 0.8834206018734729
314 0.6740839739918902 0.44171030093673647 0.8834206018734729
315 0.6740839739918902 0.44171030093673647 0.8834206018734729
316 0.6740839739918902 0.44171030093673647 0.8834206018734729
317 0.6740839739918902 0.44171030093673647 0.8834206018734729
318 0.6740839739918902 0.44171030093673647 0.8834206018734729
319 0.6740839739918902 0.44171030093673647 0.8834206018734729
320 0.6730823633321698 0.44171030093673647 0.8834206018734729
321 0.6730823633321698 0.44171030093673647 0.8834206018734729
322 0.6740839739918902 0.44171030093673647 0.8834206018734729
323 0.6740839739918902 0.44171030093673647 0.8834206018734729
324 0.6740839739918902 0.44171030093673647 0.8834206018734729
325 0.6740839739918902 0.44171030093673647 0.8834206018734729
326 0.6740839739918902 0.44171030093673647 0.8834206018734729
327 0.6740839739918902 0.44171030093673647 0.8834206018734729
328 0.6740839739918902 0.44171030093673647 0.8834206018734729
329 0.6740839739918902 0.44171030093673647 0.8834206018734729
330 0.6740839739918902 0.44171030093673647 0.8834206018734729
331 0.6740839739918902 0.44171030093673647 0.8834206018734729
332 0.6740839739918902 0.44171030093673647 0.8834206018734729
333 0.6740839739918902 0.44171030093673647 0.8834206018734729
334 0.6740839739918902 0.44171030093673647 0.8834206018734729
335 0.6740839739918902 0.44171030093673647 0.8834206018734729
336 0.6740839739918902 0.44171030093673647 0.8834206018734729
337 0.6740839739918902 0.44171030093673647 0.8834206018734729
338 0.6740839739918902 0.44171030093673647 0.8834206018734729
339 0.6740839739918902 0.44171030093673647 0.8834206018734729
340 0.6740839739918902 0.44171030093673647 0.8834206018734729
341 0.6740839739918902 0.44171030093673647 0.8834206018734729
342 0.6740839739918902 0.44171030093673647 0.8834206018734729
343 0.6740839739918902 0.44171030093673647 0.8834206018734729
344 0.6740839739918902 0.44171030093673647 0.8834206018734729
345 0.6750855846516107 0.44171030093673647 0.8834206018734729
346 0.6750855846516107 0.44171030093673647 0.8834206018734729
347 0.6740839739918902 0.44171030093673647 0.8834206018734729
348 0.6740839739918902 0.44171030093673647 0.8834206018734729
349 0.6740839739918902 0.44171030093673647 0.8834206018734729
350 0.6740839739918902 0.44171030093673647 0.8834206018734729
351 0.6740839739918902 0.44171030093673647 0.8834206018734729
352 0.6740839739918902 0.44171030093673647 0.8834206018734729
353 0.6740839739918902 0.44171030093673647 0.8834206018734729
354 0.6740839739918902 0.44171030093673647 0.8834206018734729
355 0.6740839739918902 0.44171030093673647 0.8834206018734729
356 0.6740839739918902 0.44171030093673647 0.8834206018734729
357 0.6740839739918902 0.44171030093673647 0.8834206018734729
358 0.6750855846516107 0.44171030093673647 0.8834206018734729
359 0.6750855846516107 0.44171030093673647 0.8834206018734729
360 0.6740839739918902 0.44171030093673647 0.8834206018734729
361 0.6740839739918902 0.44171030093673647 0.8834206018734729
362 0.6750855846516107 0.44171030093673647 0.8834206018734729
363 0.6740839739918902 0.44171030093673647 0.8834206018734729
364 0.6740839739918902 0.44171030093673647 0.8834206018734729
365 0.6740839739918902 0.44171030093673647 0.8834206018734729
366 0.6740839739918902 0.44171030093673647 0.8834206018734729
367 0.6740839739918902 0.44171030093673647 0.8834206018734729
368 0.6740839739918902 0.44171030093673647 0.8834206018734729
369 0.6740839739918902 0.44171030093673647 0.8834206018734729
370 0.6730823633321698 0.44171030093673647 0.8834206018734729
371 0.6730823633321698 0.44171030093673647 0.8834206018734729
372 0.6730823633321698 0.44171030093673647 0.8834206018734729
373 0.6730823633321698 0.44171030093673647 0.8834206018734729
374 0.6730823633321698 0.44171030093673647 0.8834206018734729
375 0.6740839739918902 0.44171030093673647 0.8834206018734729
376 0.6740839739918902 0.44171030093673647 0.8834206018734729
377 0.6740839739918902 0.44171030093673647 0.8834206018734729
378 0.6740839739918902 0.44171030093673647 0.8834206018734729
379 0.6740839739918902 0.44171030093673647 0.8834206018734729
380 0.6740839739918902 0.44171030093673647 0.8834206018734729
381 0.6740839739918902 0.44171030093673647 0.8834206018734729
382 0.6740839739918902 0.44171030093673647 0.8834206018734729
383 0.6740839739918902 0.44171030093673647 0.8834206018734729
384 0.6750855846516107 0.44171030093673647 0.8834206018734729
385 0.6740839739918902 0.44171030093673647 0.8834206018734729
386 0.6740839739918902 0.44171030093673647 0.8834206018734729
387 0.6740839739918902 0.44171030093673647 0.8834206018734729
388 0.6740839739918902 0.44171030093673647 0.8834206018734729
389 0.6740839739918902 0.44171030093673647 0.8834206018734729
390 0.6740839739918902 0.44171030093673647 0.8834206018734729
391 0.6740839739918902 0.44171030093673647 0.8834206018734729
392 0.6740839739918902 0.44171030093673647 0.8834206018734729
393 0.6740839739918902 0.44171030093673647 0.8834206018734729
394 0.6740839739918902 0.44171030093673647 0.8834206018734729
395 0.6740839739918902 0.44171030093673647 0.8834206018734729
396 0.6740839739918902 0.44171030093673647 0.8834206018734729
397 0.6740839739918902 0.44171030093673647 0.8834206018734729
398 0.6750855846516107 0.44171030093673647 0.8834206018734729
399 0.6750855846516107 0.44171030093673647 0.8834206018734729
400 0.6750855846516107 0.44171030093673647 0.8834206018734729
401 0.6740839739918902 0.44171030093673647 0.8834206018734729
402 0.6740839739918902 0.44171030093673647 0.8834206018734729
403 0.6740839739918902 0.44171030093673647 0.8834206018734729
404 0.6740839739918902 0.44171030093673647 0.8834206018734729
405 0.6740839739918902 0.44171030093673647 0.8834206018734729
406 0.6740839739918902 0.44171030093673647 0.8834206018734729
407 0.6740839739918902 0.44171030093673647 0.8834206018734729
408 0.6740839739918902 0.44171030093673647 0.8834206018734729
409 0.6740839739918902 0.44171030093673647 0.8834206018734729
410 0.6740839739918902 0.44171030093673647 0.8834206018734729
411 0.6740839739918902 0.44171030093673647 0.8834206018734729
412 0.6750855846516107 0.44171030093673647 0.8834206018734729
413 0.6750855846516107 0.44171030093673647 0.8834206018734729
414 0.6750855846516107 0.44171030093673647 0.8834206018734729
415 0.6750855846516107 0.44171030093673647 0.8834206018734729
416 0.6750855846516107 0.44171030093673647 0.8834206018734729
417 0.6750855846516107 0.44171030093673647 0.8834206018734729
418 0.6750855846516107 0.44171030093673647 0.8834206018734729
419 0.6750855846516107 0.44171030093673647 0.8834206018734729
420 0.6750855846516107 0.44171030093673647 0.8834206018734729
421 0.6760871953113312 0.44171030093673647 0.8834206018734729
422 0.6760871953113312 0.44171030093673647 0.8834206018734729
423 0.6760871953113312 0.44171030093673647 0.8834206018734729
424 0.6770888059710517 0.44171030093673647 0.8834206018734729
425 0.6770888059710517 0.44171030093673647 0.8834206018734729
426 0.6770888059710517 0.44171030093673647 0.8834206018734729
427 0.6770888059710517 0.44171030093673647 0.8834206018734729
428 0.6770888059710517 0.44171030093673647 0.8834206018734729
429 0.6770888059710517 0.44171030093673647 0.8834206018734729
430 0.6760871953113312 0.44171030093673647 0.8834206018734729
431 0.6770888059710517 0.44171030093673647 0.8834206018734729
432 0.6760871953113312 0.44171030093673647 0.8834206018734729
433 0.6760871953113312 0.44171030093673647 0.8834206018734729
434 0.6760871953113312 0.44171030093673647 0.8834206018734729
435 0.6750855846516107 0.44171030093673647 0.8834206018734729
436 0.6750855846516107 0.44171030093673647 0.8834206018734729
437 0.6750855846516107 0.44171030093673647 0.8834206018734729
438 0.6750855846516107 0.44171030093673647 0.8834206018734729
439 0.6750855846516107 0.44171030093673647 0.8834206018734729
440 0.6750855846516107 0.44171030093673647 0.8834206018734729
441 0.6750855846516107 0.44171030093673647 0.8834206018734729
442 0.6750855846516107 0.44171030093673647 0.8834206018734729
443 0.6750855846516107 0.44171030093673647 0.8834206018734729
444 0.6750855846516107 0.44171030093673647 0.8834206018734729
445 0.6750855846516107 0.44171030093673647 0.8834206018734729
446 0.6750855846516107 0.44171030093673647 0.8834206018734729
447 0.6750855846516107 0.44171030093673647 0.8834206018734729
448 0.6750855846516107 0.44171030093673647 0.8834206018734729
449 0.6750855846516107 0.44171030093673647 0.8834206018734729
450 0.6750855846516107 0.44171030093673647 0.8834206018734729
451 0.6770888059710517 0.44171030093673647 0.8834206018734729
452 0.6770888059710517 0.44171030093673647 0.8834206018734729
453 0.6770888059710517 0.44171030093673647 0.8834206018734729
454 0.6770888059710517 0.44171030093673647 0.8834206018734729
455 0.6760871953113312 0.44171030093673647 0.8834206018734729
456 0.6750855846516107 0.44171030093673647 0.8834206018734729
457 0.6750855846516107 0.44171030093673647 0.8834206018734729
458 0.6750855846516107 0.44171030093673647 0.8834206018734729
459 0.6750855846516107 0.44171030093673647 0.8834206018734729
460 0.6750855846516107 0.44171030093673647 0.8834206018734729
461 0.6750855846516107 0.44171030093673647 0.8834206018734729
462 0.6750855846516107 0.44171030093673647 0.8834206018734729
463 0.6740839739918902 0.44171030093673647 0.8834206018734729
464 0.6750855846516107 0.44171030093673647 0.8834206018734729
465 0.6750855846516107 0.44171030093673647 0.8834206018734729
466 0.6740839739918902 0.44171030093673647 0.8834206018734729
467 0.6740839739918902 0.44171030093673647 0.8834206018734729
468 0.6750855846516107 0.44171030093673647 0.8834206018734729
469 0.6750855846516107 0.44171030093673647 0.8834206018734729
470 0.6760871953113312 0.44171030093673647 0.8834206018734729
471 0.6760871953113312 0.44171030093673647 0.8834206018734729
472 0.6760871953113312 0.44171030093673647 0.8834206018734729
473 0.6760871953113312 0.44171030093673647 0.8834206018734729
474 0.6760871953113312 0.44171030093673647 0.8834206018734729
475 0.6760871953113312 0.44171030093673647 0.8834206018734729
476 0.6760871953113312 0.44171030093673647 0.8834206018734729
477 0.6750855846516107 0.44171030093673647 0.8834206018734729
478 0.6760871953113312 0.44171030093673647 0.8834206018734729
479 0.6760871953113312 0.44171030093673647 0.8834206018734729
480 0.6760871953113312 0.44171030093673647 0.8834206018734729
481 0.6760871953113312 0.44171030093673647 0.8834206018734729
482 0.6760871953113312 0.44171030093673647 0.8834206018734729
483 0.6760871953113312 0.44171030093673647 0.8834206018734729
484 0.6760871953113312 0.44171030093673647 0.8834206018734729
485 0.6760871953113312 0.44171030093673647 0.8834206018734729
486 0.6760871953113312 0.44171030093673647 0.8834206018734729
487 0.6770888059710517 0.44171030093673647 0.8834206018734729
488 0.6770888059710517 0.44171030093673647 0.8834206018734729
489 0.6770888059710517 0.44171030093673647 0.8834206018734729
490 0.6770888059710517 0.44171030093673647 0.8834206018734729
491 0.6770888059710517 0.44171030093673647 0.8834206018734729
492 0.6770888059710517 0.44171030093673647 0.8834206018734729
493 0.6770888059710517 0.44171030093673647 0.8834206018734729
494 0.6770888059710517 0.44171030093673647 0.8834206018734729
495 0.6770888059710517 0.44171030093673647 0.8834206018734729
496 0.6770888059710517 0.44171030093673647 0.8834206018734729
497 0.6770888059710517 0.44171030093673647 0.8834206018734729
498 0.6770888059710517 0.44171030093673647 0.8834206018734729
499 0.6770888059710518 0.44171030093673647 0.8834206018734729


==> expres/radon/avg50_testaccsconf.txt <==
round avg lowquant highquant
0 0.43403904683673467 0.39581189 0.4691846499999999
1 0.4343009201927438 0.39581189 0.4691846499999999
2 0.4348980016439909 0.39581189 0.4691846499999999
3 0.43599112234693876 0.39581189 0.469185515
4 0.4368625068707483 0.395812755 0.46918638
5 0.43773764365079365 0.395812755 0.46918638
6 0.43864132935374156 0.395812755 0.46918724500000003
7 0.43958671354875284 0.395812755 0.46918810999999994
8 0.44009212069160997 0.395812755 0.46918810999999994
9 0.44026802560090705 0.395812755 0.46918810999999994
10 0.4407521863038549 0.395812755 0.46918810999999994
11 0.4410488950340136 0.395812755 0.46918810999999994
12 0.4413568566099774 0.395812755 0.46918810999999994
13 0.4417690497052154 0.395812755 0.46918810999999994
14 0.44185241922902496 0.395812755 0.46918810999999994
15 0.44206079596371883 0.395812755 0.46918810999999994
16 0.44239685140589574 0.395812755 0.46930921
17 0.44247322051020405 0.395812755 0.46930921
18 0.44279526530612245 0.395812755 0.46981437
19 0.44277311071428566 0.395812755 0.47008252000000006
20 0.44291324267573695 0.395812755 0.47026763
21 0.44296420706349215 0.395812755 0.46981437
22 0.4430480846031746 0.395812755 0.47008252000000006
23 0.44313831724489794 0.395812755 0.470034945
24 0.4432155081972789 0.395812755 0.47008252000000006
25 0.44312251971655325 0.395812755 0.470081655
26 0.4431896523469388 0.395812755 0.470081655
27 0.44322206925170066 0.395812755 0.46972095
28 0.44326916958049883 0.395812755 0.47008078999999997
29 0.44326008609977324 0.395812755 0.47008078999999997
30 0.44322956003401365 0.395812755 0.46972095
31 0.4432852770181406 0.395812755 0.470081655
32 0.4432521520294785 0.395812755 0.470081655
33 0.44326572331065756 0.395812755 0.47008078999999997
34 0.4433014844897959 0.395812755 0.46972095
35 0.44329227155328793 0.395812755 0.46972095
36 0.4432832096485261 0.395812755 0.469780635
37 0.443296588707483 0.395812755 0.469970935
38 0.4433208597052154 0.395812755 0.47008078999999997
39 0.4433263066553288 0.395812755 0.47008078999999997
40 0.44333638655328794 0.395812755 0.46983859
41 0.44334734321995467 0.395812755 0.46983859
42 0.4433598219727891 0.395812755 0.46983859
43 0.44332467865079367 0.395812755 0.46983859
44 0.4433390953174603 0.395812755 0.46983859
45 0.44336112241496595 0.395812755 0.46983859
46 0.44335508702947846 0.395812755 0.46983859
47 0.44335948460317454 0.395812755 0.46983859
48 0.44335458882086165 0.395812755 0.46983859
49 0.5701837799999999 0.57018378 0.57018378
50 0.48383199706349206 0.39627899 0.56514775
51 0.4621461959977324 0.39583351499999997 0.5207369199999999
52 0.4541697563945578 0.395823135 0.503160985
53 0.4510971449773242 0.395823135 0.49101379
54 0.44934483150793647 0.395824 0.48591202
55 0.4488585426303855 0.395823135 0.48286549
56 0.44850130743764177 0.395823135 0.48174617999999997
57 0.44861206274376414 0.395823135 0.48112424499999995
58 0.44816903171201816 0.39582486499999997 0.480067215
59 0.4481588302040816 0.39582486499999997 0.47981377000000003
60 0.4480408449886621 0.39582486499999997 0.47946776999999996
61 0.44822815181405895 0.39582486499999997 0.47882248000000005
62 0.44817868989795917 0.39582573 0.480932215
63 0.4482874857142857 0.395826595 0.48078257
64 0.4484666250566893 0.395826595 0.47964163499999996
65 0.4484373602040817 0.395826595 0.48112770499999996
66 0.44837399552154195 0.395826595 0.48092702499999995
67 0.4484680039569161 0.395826595 0.48112770499999996
68 0.4486237549546485 0.395826595 0.481314545
69 0.44860358535147393 0.395826595 0.48102044499999996
70 0.448670825861678 0.395826595 0.481449485
71 0.44876160378684804 0.395826595 0.48229285999999993
72 0.44877244668934235 0.395826595 0.48102044499999996
73 0.4488533800907029 0.395826595 0.483016
74 0.4487240694557823 0.395826595 0.483016
75 0.4488305154535147 0.395826595 0.48169774000000004
76 0.44882441926303857 0.395826595 0.48291479499999995
77 0.44881419814058954 0.395826595 0.483016865
78 0.4487963999319728 0.395826595 0.48229113
79 0.44881819361678 0.395826595 0.481125975
80 0.4487465006122449 0.395826595 0.48271325000000004
81 0.44878704577097506 0.395826595 0.482127645
82 0.44881640477324264 0.395826595 0.482127645
83 0.4488084608956916 0.395826595 0.482127645
84 0.44877480435374156 0.395826595 0.481202095
85 0.44881434328798187 0.395826595 0.482127645
86 0.448792116122449 0.395826595 0.482127645
87 0.44880076219954645 0.395826595 0.48122891
88 0.448818264229025 0.395826595 0.481229775
89 0.4488372118480725 0.395826595 0.481229775
90 0.4488231168594105 0.395826595 0.48122891
91 0.44880996729024936 0.395826595 0.48122891
92 0.4488249331632653 0.395826595 0.48122891
93 0.44881210527210885 0.395826595 0.48122891
94 0.4488410680612245 0.395826595 0.48122891
95 0.4488302310430839 0.395826595 0.48122891
96 0.44882494689342406 0.395826595 0.48122891
97 0.4488325553628118 0.395826595 0.48123064000000004
98 0.4488072977551021 0.395826595 0.48123064000000004
99 0.598874965 0.5988749649999999 0.5988749649999999
100 0.5098156967573696 0.408939995 0.6041436800000001
101 0.48136512494331063 0.39639144 0.56264617
102 0.4691474510770975 0.39596067 0.53575851
103 0.4629710215532879 0.3958932 0.5205353749999999
104 0.46025694184807253 0.395890605 0.510186515
105 0.4586112018707483 0.39589493 0.5042258
106 0.45716854663265305 0.3958932 0.49864395499999997
107 0.4565857445464852 0.395899255 0.49851939500000003
108 0.4561594133106576 0.395899255 0.49726428000000006
109 0.45544069442176865 0.395899255 0.495652785
110 0.45471542624716554 0.395899255 0.493621765
111 0.4544433886507936 0.395899255 0.49204486999999997
112 0.4544920208730158 0.395899255 0.492931495
113 0.4544739833673469 0.395899255 0.49276368499999995
114 0.45421355167800453 0.395899255 0.491341625
115 0.45416935821995463 0.395899255 0.49265988499999996
116 0.4542034600113378 0.395899255 0.49276368499999995
117 0.454203342324263 0.395899255 0.49265988499999996
118 0.4543114457482993 0.3959105 0.49265988499999996
119 0.4542327189795918 0.39591223 0.49265988499999996
120 0.4542204422562358 0.39591223 0.49246699
121 0.45421367524943307 0.39591223 0.49261317499999996
122 0.4541083237414966 0.39591223 0.49261317499999996
123 0.45420408571428567 0.39591223 0.49291592500000003
124 0.4541615928344671 0.39591223 0.49265988499999996
125 0.4540602878004535 0.39591223 0.49232945499999997
126 0.4541863620408163 0.39591223 0.49265988499999996
127 0.45400657738095235 0.39591223 0.49261404
128 0.45404297799319726 0.39591223 0.49158815
129 0.45401703191609977 0.39591223 0.49261404
130 0.4539757747505669 0.39591223 0.49261404
131 0.4540120851360544 0.39591223 0.49261404
132 0.4539893597619047 0.39591223 0.49261404
133 0.45395871012471656 0.39591223 0.49261404
134 0.45396762688208614 0.39591223 0.49103714499999995
135 0.45400183655328796 0.39591223 0.49103714499999995
136 0.4540204428798186 0.39591223 0.49103714499999995
137 0.4539918900340136 0.39591223 0.49103801
138 0.453953571122449 0.39591223 0.49103887500000004
139 0.4539757551360544 0.39591223 0.49103801
140 0.4539740251360544 0.39591223 0.49103714499999995
141 0.45401525484126987 0.39591223 0.49103714499999995
142 0.4539884908390022 0.39591223 0.49103714499999995
143 0.4539876846825397 0.39591223 0.49103714499999995
144 0.4540108925736962 0.39591223 0.49103714499999995
145 0.45404341735827664 0.39591223 0.49103801
146 0.45403585204081637 0.39591223 0.49103801
147 0.4540265626077098 0.39591223 0.49103801
148 0.4540159060430839 0.39591223 0.49103887500000004
149 0.6121795299999998 0.6121795299999999 0.6121795299999999
150 0.5309143049840703 0.43516333500000004 0.615126585
151 0.49545390365079367 0.39996562 0.586019335
152 0.4817278012018141 0.396717545 0.55948027
153 0.4740439277437642 0.39637586999999996 0.543087655
154 0.46939995654195005 0.396343 0.531131625
155 0.4668875846371882 0.396291965 0.52101718
156 0.4655239209637188 0.39626169 0.51700012
157 0.4638913462471656 0.39626169 0.5153142350000001
158 0.4632229425056689 0.396267745 0.51202118
159 0.46215429679138326 0.39626169 0.508797325
160 0.46156383327664396 0.39626169 0.507070785
161 0.4611029000793651 0.39626169 0.50695574
162 0.46060177282312925 0.39626169 0.505247365
163 0.46036051628117913 0.39626169 0.50404242
164 0.46020095026077096 0.39626169 0.50383136
165 0.4599828702267574 0.39626169 0.50383136
166 0.4598787779705215 0.39626169 0.50383136
167 0.45980115353741496 0.39626169 0.50383136
168 0.45977375794784586 0.39626169 0.5030148
169 0.4597974895464853 0.39626169 0.503013935
170 0.4596948252267574 0.39626169 0.503013935
171 0.45959227859410423 0.39626169 0.5028219049999999
172 0.4595677682993197 0.39626169 0.5030148
173 0.4594112641043083 0.39626169 0.5028219049999999
174 0.45937736238095245 0.39626169 0.5030148
175 0.4593365112358277 0.39626169 0.50247504
176 0.45935891100907034 0.39626169 0.502809795
177 0.4593431762471656 0.39626169 0.50184705
178 0.4592443191043084 0.39626169 0.5028219049999999
179 0.4593287517346939 0.39626169 0.50184705
180 0.45925672920634913 0.39626169 0.5021852649999999
181 0.4592374481405896 0.39626169 0.50184705
182 0.45920342480725623 0.39626169 0.501846185
183 0.45920212828798185 0.39626169 0.501846185
184 0.45920433099773245 0.39626169 0.501846185
185 0.4592077125396825 0.39626169 0.50184705
186 0.45922392589569155 0.39626169 0.50184705
187 0.4592006473922903 0.39626169 0.50184705
188 0.45920230285714286 0.39626169 0.50184705
189 0.4592429068594104 0.39626169 0.50184705
190 0.4592082068253968 0.39626169 0.501846185
191 0.4592220468253968 0.39626169 0.501846185
192 0.45923680282312923 0.39626169 0.50184705
193 0.45923067721088434 0.39626169 0.50184705
194 0.45924300297052156 0.39626169 0.50184705
195 0.45926450439909294 0.39626169 0.501846185
196 0.4592373912585033 0.39626169 0.501846185
197 0.4592313421428571 0.39626169 0.501846185
198 0.45921810038548755 0.39626169 0.501846185
199 0.6199844250000001 0.619984425 0.619984425
200 0.5483834379386622 0.46512001500000005 0.621621005
201 0.5081338503854875 0.407962545 0.600485595
202 0.49202191709750565 0.39920961 0.57651904
203 0.4833592676984127 0.397932005 0.5591861699999999
204 0.4782777810657597 0.39783858499999997 0.5478313149999999
205 0.4752239897732427 0.39742598 0.5377705
206 0.4732138062698412 0.39723914 0.532124645
207 0.4710439370975057 0.39711804 0.5271180249999999
208 0.46978911631519277 0.39711804 0.524905355
209 0.4684514595238095 0.39711804 0.5200068600000001
210 0.46761572241496596 0.39711804 0.51689459
211 0.4666512121088435 0.39711804 0.516435275
212 0.46639551340136054 0.39711804 0.51600364
213 0.466009948968254 0.39711804 0.51600364
214 0.46579903215419505 0.39711804 0.5149621799999999
215 0.4654393078798186 0.39711804 0.514905955
216 0.4652746636621315 0.39711804 0.514963045
217 0.4653551380839003 0.39711804 0.514336785
218 0.4651314384920635 0.39711804 0.513407775
219 0.46500835350340136 0.39711804 0.513407775
220 0.464790093015873 0.39711804 0.513407775
221 0.464839405861678 0.39711804 0.513407775
222 0.4648012536734694 0.39711804 0.5130834
223 0.464631988276644 0.39711804 0.51340691
224 0.4645520473696145 0.39711804 0.51286196
225 0.464465098197279 0.39711804 0.5130834
226 0.4644786479024943 0.39711804 0.51210768
227 0.46433615239229026 0.39711804 0.512108545
228 0.4643952430725624 0.39711804 0.513082535
229 0.46437434380952375 0.39711804 0.512108545
230 0.46435790880952377 0.39711804 0.513082535
231 0.46437854719954647 0.39711804 0.513082535
232 0.464385106292517 0.39711804 0.512110275
233 0.4643497864399092 0.39711804 0.512110275
234 0.4643243621088435 0.39711804 0.512110275
235 0.4643613825396825 0.39711804 0.51211114
236 0.4643571948412698 0.39711804 0.51211114
237 0.4643428468253968 0.39711804 0.51211114
238 0.4643421171655328 0.39711804 0.51211114
239 0.4643242718820861 0.39711804 0.51211114
240 0.4643606058049886 0.39711804 0.512112005
241 0.464334365510204 0.39711804 0.512112005
242 0.4643661939795918 0.39711804 0.511786765
243 0.4643565475623582 0.39711804 0.511786765
244 0.4643488390589569 0.39711804 0.511786765
245 0.4643715055895692 0.39711804 0.511786765
246 0.4643689458956916 0.39711804 0.511786765
247 0.46434626955782315 0.39711804 0.511786765
248 0.4643756050226757 0.39711804 0.511786765
249 0.6249555800000002 0.6249555800000001 0.6249555800000001
250 0.5629163519749435 0.49023702 0.62641051
251 0.5650514552492136 0.4823708993842489 0.6388718893842488
252 0.5252254267339659 0.42517186098814225 0.6176949109881422
253 0.509183131821929 0.41637735759203554 0.5936867875920355
254 0.5004854468943417 0.41505818419592894 0.576312349195929
255 0.49536239186558195 0.41492319579982234 0.5649159257998224
256 0.49226703217695833 0.41446902240371575 0.5548135424037157
257 0.4902152802774503 0.41424061400760903 0.549126119007609
258 0.48800384270900815 0.41407794561150246 0.5440779306115024
259 0.48670745353058853 0.41403637721539577 0.5418236922153957
260 0.48532822834309874 0.4139948088192892 0.5368836288192892
261 0.4844509228381486 0.4139532404231826 0.5337297904231826
262 0.4834448441359195 0.4139116720270759 0.5332289070270759
263 0.4831475770323299 0.4138701036309693 0.5327557036309692
264 0.48272044420311677 0.41382853523486274 0.5327141352348627
265 0.48246795899295114 0.4137869668387561 0.531631106838756
266 0.4820666663224681 0.4137453984426495 0.5315333134426495
267 0.4818604537086745 0.41370383004654293 0.5315488350465429
268 0.4818993597343364 0.4136622616504361 0.5308810066504361
269 0.4816340917463931 0.41362069325432954 0.5299104282543295
270 0.4814694383616243 0.41357912485822296 0.529868859858223
271 0.4812096094779893 0.4135375564621163 0.5298272914621163
272 0.4812173539276877 0.41349598806600973 0.5297857230660098
273 0.48113763334337256 0.41345441966990315 0.5294197796699032
274 0.48092679955044043 0.41341285127379646 0.5297017212737964
275 0.4808052902473044 0.41337128287768987 0.5291152028776899
276 0.4806767726788622 0.4133297144815833 0.5292950744815833
277 0.4806487539879709 0.4132881460854766 0.5282777860854766
278 0.48046469008166026 0.41324657768937 0.5282370826893701
279 0.48048221236582583 0.4132050092932634 0.5291695042932635
280 0.4804197447066805 0.4131634408971567 0.5281539458971567
281 0.4803617413105739 0.4131218725010501 0.5290863675010501
282 0.48034081130449 0.4130803041049435 0.5290447991049435
283 0.48030580200135387 0.4130387357088368 0.5280309707088368
284 0.48022891375263954 0.41299716731273023 0.5279894023127302
285 0.48016192102546723 0.41295559891662365 0.5279478339166236
286 0.48015737306019957 0.412914030520517 0.527907130520517
287 0.4801116169656802 0.4128724621244104 0.5278655621244104
288 0.4800557005537005 0.4128308937283037 0.5278239937283037
289 0.48001340249773 0.41278932533219714 0.5277824253321971
290 0.4799539888181767 0.41274775693609056 0.5277408569360905
291 0.4799487543449724 0.41270618853998375 0.5277001535399838
292 0.4798809456540813 0.41266462014387717 0.5276585851438772
293 0.47987120572736247 0.4126230517477706 0.5272917767477706
294 0.4798199909140222 0.41258148335166395 0.5272502083516639
295 0.4797707140145142 0.41253991495555736 0.5272086399555573
296 0.4797518121490199 0.4124983465594508 0.5271670715594508
297 0.4797076840590357 0.4124567781633441 0.5271255031633441
298 0.4796434393250606 0.4124152097672375 0.5270839347672375
299 0.47963120639380663 0.4123736413711309 0.5270423663711309
300 0.6401696129750242 0.6401696129750243 0.6401696129750243
301 0.5650514552492136 0.4823708993842489 0.6388718893842488
302 0.5252254267339659 0.42517186098814225 0.6176949109881422
303 0.509183131821929 0.41637735759203554 0.5936867875920355
304 0.5004854468943417 0.41505818419592894 0.576312349195929
305 0.49536239186558195 0.41492319579982234 0.5649159257998224
306 0.49226703217695833 0.41446902240371575 0.5548135424037157
307 0.4902152802774503 0.41424061400760903 0.549126119007609
308 0.48800384270900815 0.41407794561150246 0.5440779306115024
309 0.48670745353058853 0.41403637721539577 0.5418236922153957
310 0.48532822834309874 0.4139948088192892 0.5368836288192892
311 0.4844509228381486 0.4139532404231826 0.5337297904231826
312 0.4834448441359195 0.4139116720270759 0.5332289070270759
313 0.4831475770323299 0.4138701036309693 0.5327557036309692
314 0.48272044420311677 0.41382853523486274 0.5327141352348627
315 0.48246795899295114 0.4137869668387561 0.531631106838756
316 0.4820666663224681 0.4137453984426495 0.5315333134426495
317 0.4818604537086745 0.41370383004654293 0.5315488350465429
318 0.4818993597343364 0.4136622616504361 0.5308810066504361
319 0.4816340917463931 0.41362069325432954 0.5299104282543295
320 0.4814694383616243 0.41357912485822296 0.529868859858223
321 0.4812096094779893 0.4135375564621163 0.5298272914621163
322 0.4812173539276877 0.41349598806600973 0.5297857230660098
323 0.48113763334337256 0.41345441966990315 0.5294197796699032
324 0.48092679955044043 0.41341285127379646 0.5297017212737964
325 0.4808052902473044 0.41337128287768987 0.5291152028776899
326 0.4806767726788622 0.4133297144815833 0.5292950744815833
327 0.4806487539879709 0.4132881460854766 0.5282777860854766
328 0.48046469008166026 0.41324657768937 0.5282370826893701
329 0.48048221236582583 0.4132050092932634 0.5291695042932635
330 0.4804197447066805 0.4131634408971567 0.5281539458971567
331 0.4803617413105739 0.4131218725010501 0.5290863675010501
332 0.48034081130449 0.4130803041049435 0.5290447991049435
333 0.48030580200135387 0.4130387357088368 0.5280309707088368
334 0.48022891375263954 0.41299716731273023 0.5279894023127302
335 0.48016192102546723 0.41295559891662365 0.5279478339166236
336 0.48015737306019957 0.412914030520517 0.527907130520517
337 0.4801116169656802 0.4128724621244104 0.5278655621244104
338 0.4800557005537005 0.4128308937283037 0.5278239937283037
339 0.48001340249773 0.41278932533219714 0.5277824253321971
340 0.4799539888181767 0.41274775693609056 0.5277408569360905
341 0.4799487543449724 0.41270618853998375 0.5277001535399838
342 0.4798809456540813 0.41266462014387717 0.5276585851438772
343 0.47987120572736247 0.4126230517477706 0.5272917767477706
344 0.4798199909140222 0.41258148335166395 0.5272502083516639
345 0.4797707140145142 0.41253991495555736 0.5272086399555573
346 0.4797518121490199 0.4124983465594508 0.5271670715594508
347 0.4797076840590357 0.4124567781633441 0.5271255031633441
348 0.4796434393250606 0.4124152097672375 0.5270839347672375
349 0.47963120639380663 0.4123736413711309 0.5270423663711309
350 0.6401696129750242 0.6401696129750243 0.6401696129750243
351 0.5650514552492136 0.4823708993842489 0.6388718893842488
352 0.5252254267339659 0.42517186098814225 0.6176949109881422
353 0.509183131821929 0.41637735759203554 0.5936867875920355
354 0.5004854468943417 0.41505818419592894 0.576312349195929
355 0.49536239186558195 0.41492319579982234 0.5649159257998224
356 0.49226703217695833 0.41446902240371575 0.5548135424037157
357 0.4902152802774503 0.41424061400760903 0.549126119007609
358 0.48800384270900815 0.41407794561150246 0.5440779306115024
359 0.48670745353058853 0.41403637721539577 0.5418236922153957
360 0.48532822834309874 0.4139948088192892 0.5368836288192892
361 0.4844509228381486 0.4139532404231826 0.5337297904231826
362 0.4834448441359195 0.4139116720270759 0.5332289070270759
363 0.4831475770323299 0.4138701036309693 0.5327557036309692
364 0.48272044420311677 0.41382853523486274 0.5327141352348627
365 0.48246795899295114 0.4137869668387561 0.531631106838756
366 0.4820666663224681 0.4137453984426495 0.5315333134426495
367 0.4818604537086745 0.41370383004654293 0.5315488350465429
368 0.4818993597343364 0.4136622616504361 0.5308810066504361
369 0.4816340917463931 0.41362069325432954 0.5299104282543295
370 0.4814694383616243 0.41357912485822296 0.529868859858223
371 0.4812096094779893 0.4135375564621163 0.5298272914621163
372 0.4812173539276877 0.41349598806600973 0.5297857230660098
373 0.48113763334337256 0.41345441966990315 0.5294197796699032
374 0.48092679955044043 0.41341285127379646 0.5297017212737964
375 0.4808052902473044 0.41337128287768987 0.5291152028776899
376 0.4806767726788622 0.4133297144815833 0.5292950744815833
377 0.4806487539879709 0.4132881460854766 0.5282777860854766
378 0.48046469008166026 0.41324657768937 0.5282370826893701
379 0.48048221236582583 0.4132050092932634 0.5291695042932635
380 0.4804197447066805 0.4131634408971567 0.5281539458971567
381 0.4803617413105739 0.4131218725010501 0.5290863675010501
382 0.48034081130449 0.4130803041049435 0.5290447991049435
383 0.48030580200135387 0.4130387357088368 0.5280309707088368
384 0.48022891375263954 0.41299716731273023 0.5279894023127302
385 0.48016192102546723 0.41295559891662365 0.5279478339166236
386 0.48015737306019957 0.412914030520517 0.527907130520517
387 0.4801116169656802 0.4128724621244104 0.5278655621244104
388 0.4800557005537005 0.4128308937283037 0.5278239937283037
389 0.48001340249773 0.41278932533219714 0.5277824253321971
390 0.4799539888181767 0.41274775693609056 0.5277408569360905
391 0.4799487543449724 0.41270618853998375 0.5277001535399838
392 0.4798809456540813 0.41266462014387717 0.5276585851438772
393 0.47987120572736247 0.4126230517477706 0.5272917767477706
394 0.4798199909140222 0.41258148335166395 0.5272502083516639
395 0.4797707140145142 0.41253991495555736 0.5272086399555573
396 0.4797518121490199 0.4124983465594508 0.5271670715594508
397 0.4797076840590357 0.4124567781633441 0.5271255031633441
398 0.4796434393250606 0.4124152097672375 0.5270839347672375
399 0.47963120639380663 0.4123736413711309 0.5270423663711309
400 0.6401696129750242 0.6401696129750243 0.6401696129750243
401 0.5650514552492136 0.4823708993842489 0.6388718893842488
402 0.5252254267339659 0.42517186098814225 0.6176949109881422
403 0.509183131821929 0.41637735759203554 0.5936867875920355
404 0.5004854468943417 0.41505818419592894 0.576312349195929
405 0.49536239186558195 0.41492319579982234 0.5649159257998224
406 0.49226703217695833 0.41446902240371575 0.5548135424037157
407 0.4902152802774503 0.41424061400760903 0.549126119007609
408 0.48800384270900815 0.41407794561150246 0.5440779306115024
409 0.48670745353058853 0.41403637721539577 0.5418236922153957
410 0.48532822834309874 0.4139948088192892 0.5368836288192892
411 0.4844509228381486 0.4139532404231826 0.5337297904231826
412 0.4834448441359195 0.4139116720270759 0.5332289070270759
413 0.4831475770323299 0.4138701036309693 0.5327557036309692
414 0.48272044420311677 0.41382853523486274 0.5327141352348627
415 0.48246795899295114 0.4137869668387561 0.531631106838756
416 0.4820666663224681 0.4137453984426495 0.5315333134426495
417 0.4818604537086745 0.41370383004654293 0.5315488350465429
418 0.4818993597343364 0.4136622616504361 0.5308810066504361
419 0.4816340917463931 0.41362069325432954 0.5299104282543295
420 0.4814694383616243 0.41357912485822296 0.529868859858223
421 0.4812096094779893 0.4135375564621163 0.5298272914621163
422 0.4812173539276877 0.41349598806600973 0.5297857230660098
423 0.48113763334337256 0.41345441966990315 0.5294197796699032
424 0.48092679955044043 0.41341285127379646 0.5297017212737964
425 0.4808052902473044 0.41337128287768987 0.5291152028776899
426 0.4806767726788622 0.4133297144815833 0.5292950744815833
427 0.4806487539879709 0.4132881460854766 0.5282777860854766
428 0.48046469008166026 0.41324657768937 0.5282370826893701
429 0.48048221236582583 0.4132050092932634 0.5291695042932635
430 0.4804197447066805 0.4131634408971567 0.5281539458971567
431 0.4803617413105739 0.4131218725010501 0.5290863675010501
432 0.48034081130449 0.4130803041049435 0.5290447991049435
433 0.48030580200135387 0.4130387357088368 0.5280309707088368
434 0.48022891375263954 0.41299716731273023 0.5279894023127302
435 0.48016192102546723 0.41295559891662365 0.5279478339166236
436 0.48015737306019957 0.412914030520517 0.527907130520517
437 0.4801116169656802 0.4128724621244104 0.5278655621244104
438 0.4800557005537005 0.4128308937283037 0.5278239937283037
439 0.48001340249773 0.41278932533219714 0.5277824253321971
440 0.4799539888181767 0.41274775693609056 0.5277408569360905
441 0.4799487543449724 0.41270618853998375 0.5277001535399838
442 0.4798809456540813 0.41266462014387717 0.5276585851438772
443 0.47987120572736247 0.4126230517477706 0.5272917767477706
444 0.4798199909140222 0.41258148335166395 0.5272502083516639
445 0.4797707140145142 0.41253991495555736 0.5272086399555573
446 0.4797518121490199 0.4124983465594508 0.5271670715594508
447 0.4797076840590357 0.4124567781633441 0.5271255031633441
448 0.4796434393250606 0.4124152097672375 0.5270839347672375
449 0.47963120639380663 0.4123736413711309 0.5270423663711309
450 0.6401696129750242 0.6401696129750243 0.6401696129750243
451 0.5650514552492136 0.4823708993842489 0.6388718893842488
452 0.5252254267339659 0.42517186098814225 0.6176949109881422
453 0.509183131821929 0.41637735759203554 0.5936867875920355
454 0.5004854468943417 0.41505818419592894 0.576312349195929
455 0.49536239186558195 0.41492319579982234 0.5649159257998224
456 0.49226703217695833 0.41446902240371575 0.5548135424037157
457 0.4902152802774503 0.41424061400760903 0.549126119007609
458 0.48800384270900815 0.41407794561150246 0.5440779306115024
459 0.48670745353058853 0.41403637721539577 0.5418236922153957
460 0.48532822834309874 0.4139948088192892 0.5368836288192892
461 0.4844509228381486 0.4139532404231826 0.5337297904231826
462 0.4834448441359195 0.4139116720270759 0.5332289070270759
463 0.4831475770323299 0.4138701036309693 0.5327557036309692
464 0.48272044420311677 0.41382853523486274 0.5327141352348627
465 0.48246795899295114 0.4137869668387561 0.531631106838756
466 0.4820666663224681 0.4137453984426495 0.5315333134426495
467 0.4818604537086745 0.41370383004654293 0.5315488350465429
468 0.4818993597343364 0.4136622616504361 0.5308810066504361
469 0.4816340917463931 0.41362069325432954 0.5299104282543295
470 0.4814694383616243 0.41357912485822296 0.529868859858223
471 0.4812096094779893 0.4135375564621163 0.5298272914621163
472 0.4812173539276877 0.41349598806600973 0.5297857230660098
473 0.48113763334337256 0.41345441966990315 0.5294197796699032
474 0.48092679955044043 0.41341285127379646 0.5297017212737964
475 0.4808052902473044 0.41337128287768987 0.5291152028776899
476 0.4806767726788622 0.4133297144815833 0.5292950744815833
477 0.4806487539879709 0.4132881460854766 0.5282777860854766
478 0.48046469008166026 0.41324657768937 0.5282370826893701
479 0.48048221236582583 0.4132050092932634 0.5291695042932635
480 0.4804197447066805 0.4131634408971567 0.5281539458971567
481 0.4803617413105739 0.4131218725010501 0.5290863675010501
482 0.48034081130449 0.4130803041049435 0.5290447991049435
483 0.48030580200135387 0.4130387357088368 0.5280309707088368
484 0.48022891375263954 0.41299716731273023 0.5279894023127302
485 0.48016192102546723 0.41295559891662365 0.5279478339166236
486 0.48015737306019957 0.412914030520517 0.527907130520517
487 0.4801116169656802 0.4128724621244104 0.5278655621244104
488 0.4800557005537005 0.4128308937283037 0.5278239937283037
489 0.48001340249773 0.41278932533219714 0.5277824253321971
490 0.4799539888181767 0.41274775693609056 0.5277408569360905
491 0.4799487543449724 0.41270618853998375 0.5277001535399838
492 0.4798809456540813 0.41266462014387717 0.5276585851438772
493 0.47987120572736247 0.4126230517477706 0.5272917767477706
494 0.4798199909140222 0.41258148335166395 0.5272502083516639
495 0.4797707140145142 0.41253991495555736 0.5272086399555573
496 0.4797518121490199 0.4124983465594508 0.5271670715594508
497 0.4797076840590357 0.4124567781633441 0.5271255031633441
498 0.4796434393250606 0.4124152097672375 0.5270839347672375
499 0.6401696129750242 0.6401696129750243 0.6401696129750243

==> expres/radon/avg50_trainaccsconf.txt <==
round avg lowquant highquant
0 0.9421768707482994 0.5 1.0
1 0.9444444444444444 0.5 1.0
2 0.9512471655328798 1.0 1.0
3 0.953514739229025 1.0 1.0
4 0.9614512471655329 1.0 1.0
5 0.9671201814058957 1.0 1.0
6 0.9705215419501134 1.0 1.0
7 0.9739229024943311 1.0 1.0
8 0.9750566893424036 1.0 1.0
9 0.9795918367346939 1.0 1.0
10 0.9841269841269841 1.0 1.0
11 0.9852607709750567 1.0 1.0
12 0.9875283446712018 1.0 1.0
13 0.9909297052154195 1.0 1.0
14 0.9931972789115646 1.0 1.0
15 0.9920634920634921 1.0 1.0
16 0.9931972789115646 1.0 1.0
17 0.9943310657596371 1.0 1.0
18 0.9954648526077098 1.0 1.0
19 0.9965986394557823 1.0 1.0
20 0.9965986394557823 1.0 1.0
21 0.9965986394557823 1.0 1.0
22 0.9965986394557823 1.0 1.0
23 0.9965986394557823 1.0 1.0
24 0.9965986394557823 1.0 1.0
25 0.9977324263038548 1.0 1.0
26 0.9988662131519275 1.0 1.0
27 0.9988662131519275 1.0 1.0
28 0.9988662131519275 1.0 1.0
29 0.9988662131519275 1.0 1.0
30 0.9988662131519275 1.0 1.0
31 0.9988662131519275 1.0 1.0
32 0.9988662131519275 1.0 1.0
33 0.9988662131519275 1.0 1.0
34 0.9988662131519275 1.0 1.0
35 0.9988662131519275 1.0 1.0
36 0.9988662131519275 1.0 1.0
37 0.9988662131519275 1.0 1.0
38 0.9988662131519275 1.0 1.0
39 0.9988662131519275 1.0 1.0
40 0.9988662131519275 1.0 1.0
41 0.9988662131519275 1.0 1.0
42 0.9988662131519275 1.0 1.0
43 0.9988662131519275 1.0 1.0
44 1.0 1.0 1.0
45 0.9988662131519275 1.0 1.0
46 0.9988662131519275 1.0 1.0
47 0.9988662131519275 1.0 1.0
48 1.0 1.0 1.0
49 0.6609977324263039 0.0 1.0
50 0.953514739229025 1.0 1.0
51 0.9648526077097506 1.0 1.0
52 0.9682539682539683 1.0 1.0
53 0.9693877551020408 1.0 1.0
54 0.971655328798186 1.0 1.0
55 0.9784580498866213 1.0 1.0
56 0.9761904761904762 1.0 1.0
57 0.981859410430839 1.0 1.0
58 0.9841269841269841 1.0 1.0
59 0.9841269841269841 1.0 1.0
60 0.9875283446712018 1.0 1.0
61 0.9897959183673469 1.0 1.0
62 0.9897959183673469 1.0 1.0
63 0.9920634920634921 1.0 1.0
64 0.9931972789115646 1.0 1.0
65 0.9931972789115646 1.0 1.0
66 0.9931972789115646 1.0 1.0
67 0.9943310657596371 1.0 1.0
68 0.9965986394557823 1.0 1.0
69 0.9965986394557823 1.0 1.0
70 0.9965986394557823 1.0 1.0
71 0.9965986394557823 1.0 1.0
72 0.9977324263038548 1.0 1.0
73 0.9988662131519275 1.0 1.0
74 0.9988662131519275 1.0 1.0
75 0.9977324263038548 1.0 1.0
76 0.9977324263038548 1.0 1.0
77 0.9977324263038548 1.0 1.0
78 0.9977324263038548 1.0 1.0
79 0.9977324263038548 1.0 1.0
80 0.9988662131519275 1.0 1.0
81 0.9988662131519275 1.0 1.0
82 0.9988662131519275 1.0 1.0
83 0.9988662131519275 1.0 1.0
84 0.9988662131519275 1.0 1.0
85 0.9988662131519275 1.0 1.0
86 0.9988662131519275 1.0 1.0
87 0.9988662131519275 1.0 1.0
88 0.9988662131519275 1.0 1.0
89 0.9988662131519275 1.0 1.0
90 0.9988662131519275 1.0 1.0
91 0.9988662131519275 1.0 1.0
92 0.9988662131519275 1.0 1.0
93 0.9988662131519275 1.0 1.0
94 0.9988662131519275 1.0 1.0
95 0.9988662131519275 1.0 1.0
96 0.9988662131519275 1.0 1.0
97 0.9988662131519275 1.0 1.0
98 0.9988662131519275 1.0 1.0
99 0.6984126984126984 0.5 1.0
100 0.9433106575963719 0.5 1.0
101 0.9603174603174603 1.0 1.0
102 0.9693877551020408 1.0 1.0
103 0.9705215419501134 1.0 1.0
104 0.9750566893424036 1.0 1.0
105 0.9795918367346939 1.0 1.0
106 0.9795918367346939 1.0 1.0
107 0.9841269841269841 1.0 1.0
108 0.9863945578231292 1.0 1.0
109 0.9875283446712018 1.0 1.0
110 0.9886621315192744 1.0 1.0
111 0.9886621315192744 1.0 1.0
112 0.9920634920634921 1.0 1.0
113 0.9931972789115646 1.0 1.0
114 0.9943310657596371 1.0 1.0
115 0.9954648526077098 1.0 1.0
116 0.9977324263038548 1.0 1.0
117 0.9965986394557823 1.0 1.0
118 0.9965986394557823 1.0 1.0
119 0.9977324263038548 1.0 1.0
120 0.9965986394557823 1.0 1.0
121 0.9965986394557823 1.0 1.0
122 0.9965986394557823 1.0 1.0
123 0.9977324263038548 1.0 1.0
124 0.9988662131519275 1.0 1.0
125 0.9988662131519275 1.0 1.0
126 0.9988662131519275 1.0 1.0
127 0.9988662131519275 1.0 1.0
128 0.9988662131519275 1.0 1.0
129 0.9988662131519275 1.0 1.0
130 0.9988662131519275 1.0 1.0
131 0.9988662131519275 1.0 1.0
132 0.9988662131519275 1.0 1.0
133 0.9988662131519275 1.0 1.0
134 0.9988662131519275 1.0 1.0
135 0.9988662131519275 1.0 1.0
136 0.9988662131519275 1.0 1.0
137 0.9988662131519275 1.0 1.0
138 0.9988662131519275 1.0 1.0
139 0.9988662131519275 1.0 1.0
140 0.9988662131519275 1.0 1.0
141 0.9988662131519275 1.0 1.0
142 0.9988662131519275 1.0 1.0
143 0.9988662131519275 1.0 1.0
144 0.9988662131519275 1.0 1.0
145 1.0 1.0 1.0
146 1.0 1.0 1.0
147 1.0 1.0 1.0
148 0.9988662131519275 1.0 1.0
149 0.7086167800453514 0.5 1.0
150 0.9285714285714286 0.5 1.0
151 0.9591836734693877 1.0 1.0
152 0.9693877551020408 1.0 1.0
153 0.971655328798186 1.0 1.0
154 0.9739229024943311 1.0 1.0
155 0.981859410430839 1.0 1.0
156 0.9829931972789115 1.0 1.0
157 0.9863945578231292 1.0 1.0
158 0.9897959183673469 1.0 1.0
159 0.9897959183673469 1.0 1.0
160 0.9909297052154195 1.0 1.0
161 0.9920634920634921 1.0 1.0
162 0.9943310657596371 1.0 1.0
163 0.9965986394557823 1.0 1.0
164 0.9954648526077098 1.0 1.0
165 0.9954648526077098 1.0 1.0
166 0.9965986394557823 1.0 1.0
167 0.9965986394557823 1.0 1.0
168 0.9977324263038548 1.0 1.0
169 0.9977324263038548 1.0 1.0
170 0.9977324263038548 1.0 1.0
171 0.9977324263038548 1.0 1.0
172 0.9977324263038548 1.0 1.0
173 0.9977324263038548 1.0 1.0
174 0.9977324263038548 1.0 1.0
175 0.9988662131519275 1.0 1.0
176 0.9988662131519275 1.0 1.0
177 0.9988662131519275 1.0 1.0
178 0.9988662131519275 1.0 1.0
179 0.9988662131519275 1.0 1.0
180 0.9988662131519275 1.0 1.0
181 0.9988662131519275 1.0 1.0
182 0.9988662131519275 1.0 1.0
183 0.9988662131519275 1.0 1.0
184 0.9988662131519275 1.0 1.0
185 1.0 1.0 1.0
186 0.9988662131519275 1.0 1.0
187 0.9988662131519275 1.0 1.0
188 0.9988662131519275 1.0 1.0
189 1.0 1.0 1.0
190 0.9988662131519275 1.0 1.0
191 0.9988662131519275 1.0 1.0
192 1.0 1.0 1.0
193 1.0 1.0 1.0
194 0.9988662131519275 1.0 1.0
195 1.0 1.0 1.0
196 1.0 1.0 1.0
197 1.0 1.0 1.0
198 0.9988662131519275 1.0 1.0
199 0.7154195011337868 0.5 1.0
200 0.9160997732426304 0.5 1.0
201 0.9523809523809523 1.0 1.0
202 0.9659863945578231 1.0 1.0
203 0.9727891156462585 1.0 1.0
204 0.9727891156462585 1.0 1.0
205 0.9795918367346939 1.0 1.0
206 0.9841269841269841 1.0 1.0
207 0.9886621315192744 1.0 1.0
208 0.9909297052154195 1.0 1.0
209 0.9909297052154195 1.0 1.0
210 0.9931972789115646 1.0 1.0
211 0.9920634920634921 1.0 1.0
212 0.9943310657596371 1.0 1.0
213 0.9965986394557823 1.0 1.0
214 0.9977324263038548 1.0 1.0
215 0.9977324263038548 1.0 1.0
216 0.9977324263038548 1.0 1.0
217 0.9988662131519275 1.0 1.0
218 0.9988662131519275 1.0 1.0
219 0.9977324263038548 1.0 1.0
220 0.9977324263038548 1.0 1.0
221 0.9988662131519275 1.0 1.0
222 0.9988662131519275 1.0 1.0
223 0.9988662131519275 1.0 1.0
224 0.9988662131519275 1.0 1.0
225 0.9988662131519275 1.0 1.0
226 0.9988662131519275 1.0 1.0
227 0.9988662131519275 1.0 1.0
228 0.9988662131519275 1.0 1.0
229 0.9988662131519275 1.0 1.0
230 0.9988662131519275 1.0 1.0
231 0.9988662131519275 1.0 1.0
232 0.9988662131519275 1.0 1.0
233 0.9988662131519275 1.0 1.0
234 0.9988662131519275 1.0 1.0
235 1.0 1.0 1.0
236 0.9988662131519275 1.0 1.0
237 0.9988662131519275 1.0 1.0
238 0.9988662131519275 1.0 1.0
239 0.9988662131519275 1.0 1.0
240 1.0 1.0 1.0
241 0.9988662131519275 1.0 1.0
242 1.0 1.0 1.0
243 1.0 1.0 1.0
244 1.0 1.0 1.0
245 1.0 1.0 1.0
246 1.0 1.0 1.0
247 1.0 1.0 1.0
248 1.0 1.0 1.0
249 0.7278911564625851 0.5 1.0
250 0.9081632653061225 0.5 1.0
251 0.9168424049861613 0.5044863095739326 1.0
252 0.9528150836956225 1.0 1.0
253 0.9663013910227306 1.0 1.0
254 0.9730450349531559 1.0 1.0
255 0.9730489570881278 1.0 1.0
256 0.9797896594173244 1.0 1.0
257 0.9842831341255415 1.0 1.0
258 0.9887753014554344 1.0 1.0
259 0.9910215485426713 1.0 1.0
260 0.9910228559209953 1.0 1.0
261 0.9932681224744894 1.0 1.0
262 0.9921472868429375 1.0 1.0
263 0.9943917362849792 1.0 1.0
264 0.9966355320378589 1.0 1.0
265 0.9977573482031535 1.0 1.0
266 0.9977576750477345 1.0 1.0
267 0.9977580018923157 1.0 1.0
268 0.9988791643684483 1.0 1.0
269 0.9988793277907387 1.0 1.0
270 0.9977589824260584 1.0 1.0
271 0.9977593092706394 1.0 1.0
272 0.9988798180576102 1.0 1.0
273 0.9988799814799008 1.0 1.0
274 0.9988801449021912 1.0 1.0
275 0.9988803083244817 1.0 1.0
276 0.9988804717467722 1.0 1.0
277 0.9988806351690627 1.0 1.0
278 0.9988807985913531 1.0 1.0
279 0.9988809620136436 1.0 1.0
280 0.9988811254359341 1.0 1.0
281 0.9988812888582246 1.0 1.0
282 0.9988814522805151 1.0 1.0
283 0.9988816157028055 1.0 1.0
284 0.998881779125096 1.0 1.0
285 0.9988819425473866 1.0 1.0
286 1.0 1.0 1.0
287 0.9988822693919676 1.0 1.0
288 0.998882432814258 1.0 1.0
289 0.9988825962365485 1.0 1.0
290 0.998882759658839 1.0 1.0
291 1.0 1.0 1.0
292 0.99888308650342 1.0 1.0
293 1.0 1.0 1.0
294 1.0 1.0 1.0
295 1.0 1.0 1.0
296 1.0 1.0 1.0
297 1.0 1.0 1.0
298 1.0 1.0 1.0
299 1.0 1.0 1.0
300 0.7316363868047464 0.508017701848996 1.0
301 0.9168424049861613 0.5044863095739326 1.0
302 0.9528150836956225 1.0 1.0
303 0.9663013910227306 1.0 1.0
304 0.9730450349531559 1.0 1.0
305 0.9730489570881278 1.0 1.0
306 0.9797896594173244 1.0 1.0
307 0.9842831341255415 1.0 1.0
308 0.9887753014554344 1.0 1.0
309 0.9910215485426713 1.0 1.0
310 0.9910228559209953 1.0 1.0
311 0.9932681224744894 1.0 1.0
312 0.9921472868429375 1.0 1.0
313 0.9943917362849792 1.0 1.0
314 0.9966355320378589 1.0 1.0
315 0.9977573482031535 1.0 1.0
316 0.9977576750477345 1.0 1.0
317 0.9977580018923157 1.0 1.0
318 0.9988791643684483 1.0 1.0
319 0.9988793277907387 1.0 1.0
320 0.9977589824260584 1.0 1.0
321 0.9977593092706394 1.0 1.0
322 0.9988798180576102 1.0 1.0
323 0.9988799814799008 1.0 1.0
324 0.9988801449021912 1.0 1.0
325 0.9988803083244817 1.0 1.0
326 0.9988804717467722 1.0 1.0
327 0.9988806351690627 1.0 1.0
328 0.9988807985913531 1.0 1.0
329 0.9988809620136436 1.0 1.0
330 0.9988811254359341 1.0 1.0
331 0.9988812888582246 1.0 1.0
332 0.9988814522805151 1.0 1.0
333 0.9988816157028055 1.0 1.0
334 0.998881779125096 1.0 1.0
335 0.9988819425473866 1.0 1.0
336 1.0 1.0 1.0
337 0.9988822693919676 1.0 1.0
338 0.998882432814258 1.0 1.0
339 0.9988825962365485 1.0 1.0
340 0.998882759658839 1.0 1.0
341 1.0 1.0 1.0
342 0.99888308650342 1.0 1.0
343 1.0 1.0 1.0
344 1.0 1.0 1.0
345 1.0 1.0 1.0
346 1.0 1.0 1.0
347 1.0 1.0 1.0
348 1.0 1.0 1.0
349 1.0 1.0 1.0
350 0.7316363868047464 0.508017701848996 1.0
351 0.9168424049861613 0.5044863095739326 1.0
352 0.9528150836956225 1.0 1.0
353 0.9663013910227306 1.0 1.0
354 0.9730450349531559 1.0 1.0
355 0.9730489570881278 1.0 1.0
356 0.9797896594173244 1.0 1.0
357 0.9842831341255415 1.0 1.0
358 0.9887753014554344 1.0 1.0
359 0.9910215485426713 1.0 1.0
360 0.9910228559209953 1.0 1.0
361 0.9932681224744894 1.0 1.0
362 0.9921472868429375 1.0 1.0
363 0.9943917362849792 1.0 1.0
364 0.9966355320378589 1.0 1.0
365 0.9977573482031535 1.0 1.0
366 0.9977576750477345 1.0 1.0
367 0.9977580018923157 1.0 1.0
368 0.9988791643684483 1.0 1.0
369 0.9988793277907387 1.0 1.0
370 0.9977589824260584 1.0 1.0
371 0.9977593092706394 1.0 1.0
372 0.9988798180576102 1.0 1.0
373 0.9988799814799008 1.0 1.0
374 0.9988801449021912 1.0 1.0
375 0.9988803083244817 1.0 1.0
376 0.9988804717467722 1.0 1.0
377 0.9988806351690627 1.0 1.0
378 0.9988807985913531 1.0 1.0
379 0.9988809620136436 1.0 1.0
380 0.9988811254359341 1.0 1.0
381 0.9988812888582246 1.0 1.0
382 0.9988814522805151 1.0 1.0
383 0.9988816157028055 1.0 1.0
384 0.998881779125096 1.0 1.0
385 0.9988819425473866 1.0 1.0
386 1.0 1.0 1.0
387 0.9988822693919676 1.0 1.0
388 0.998882432814258 1.0 1.0
389 0.9988825962365485 1.0 1.0
390 0.998882759658839 1.0 1.0
391 1.0 1.0 1.0
392 0.99888308650342 1.0 1.0
393 1.0 1.0 1.0
394 1.0 1.0 1.0
395 1.0 1.0 1.0
396 1.0 1.0 1.0
397 1.0 1.0 1.0
398 1.0 1.0 1.0
399 1.0 1.0 1.0
400 0.7316363868047464 0.508017701848996 1.0
401 0.9168424049861613 0.5044863095739326 1.0
402 0.9528150836956225 1.0 1.0
403 0.9663013910227306 1.0 1.0
404 0.9730450349531559 1.0 1.0
405 0.9730489570881278 1.0 1.0
406 0.9797896594173244 1.0 1.0
407 0.9842831341255415 1.0 1.0
408 0.9887753014554344 1.0 1.0
409 0.9910215485426713 1.0 1.0
410 0.9910228559209953 1.0 1.0
411 0.9932681224744894 1.0 1.0
412 0.9921472868429375 1.0 1.0
413 0.9943917362849792 1.0 1.0
414 0.9966355320378589 1.0 1.0
415 0.9977573482031535 1.0 1.0
416 0.9977576750477345 1.0 1.0
417 0.9977580018923157 1.0 1.0
418 0.9988791643684483 1.0 1.0
419 0.9988793277907387 1.0 1.0
420 0.9977589824260584 1.0 1.0
421 0.9977593092706394 1.0 1.0
422 0.9988798180576102 1.0 1.0
423 0.9988799814799008 1.0 1.0
424 0.9988801449021912 1.0 1.0
425 0.9988803083244817 1.0 1.0
426 0.9988804717467722 1.0 1.0
427 0.9988806351690627 1.0 1.0
428 0.9988807985913531 1.0 1.0
429 0.9988809620136436 1.0 1.0
430 0.9988811254359341 1.0 1.0
431 0.9988812888582246 1.0 1.0
432 0.9988814522805151 1.0 1.0
433 0.9988816157028055 1.0 1.0
434 0.998881779125096 1.0 1.0
435 0.9988819425473866 1.0 1.0
436 1.0 1.0 1.0
437 0.9988822693919676 1.0 1.0
438 0.998882432814258 1.0 1.0
439 0.9988825962365485 1.0 1.0
440 0.998882759658839 1.0 1.0
441 1.0 1.0 1.0
442 0.99888308650342 1.0 1.0
443 1.0 1.0 1.0
444 1.0 1.0 1.0
445 1.0 1.0 1.0
446 1.0 1.0 1.0
447 1.0 1.0 1.0
448 1.0 1.0 1.0
449 1.0 1.0 1.0
450 0.7316363868047464 0.508017701848996 1.0
451 0.9168424049861613 0.5044863095739326 1.0
452 0.9528150836956225 1.0 1.0
453 0.9663013910227306 1.0 1.0
454 0.9730450349531559 1.0 1.0
455 0.9730489570881278 1.0 1.0
456 0.9797896594173244 1.0 1.0
457 0.9842831341255415 1.0 1.0
458 0.9887753014554344 1.0 1.0
459 0.9910215485426713 1.0 1.0
460 0.9910228559209953 1.0 1.0
461 0.9932681224744894 1.0 1.0
462 0.9921472868429375 1.0 1.0
463 0.9943917362849792 1.0 1.0
464 0.9966355320378589 1.0 1.0
465 0.9977573482031535 1.0 1.0
466 0.9977576750477345 1.0 1.0
467 0.9977580018923157 1.0 1.0
468 0.9988791643684483 1.0 1.0
469 0.9988793277907387 1.0 1.0
470 0.9977589824260584 1.0 1.0
471 0.9977593092706394 1.0 1.0
472 0.9988798180576102 1.0 1.0
473 0.9988799814799008 1.0 1.0
474 0.9988801449021912 1.0 1.0
475 0.9988803083244817 1.0 1.0
476 0.9988804717467722 1.0 1.0
477 0.9988806351690627 1.0 1.0
478 0.9988807985913531 1.0 1.0
479 0.9988809620136436 1.0 1.0
480 0.9988811254359341 1.0 1.0
481 0.9988812888582246 1.0 1.0
482 0.9988814522805151 1.0 1.0
483 0.9988816157028055 1.0 1.0
484 0.998881779125096 1.0 1.0
485 0.9988819425473866 1.0 1.0
486 1.0 1.0 1.0
487 0.9988822693919676 1.0 1.0
488 0.998882432814258 1.0 1.0
489 0.9988825962365485 1.0 1.0
490 0.998882759658839 1.0 1.0
491 1.0 1.0 1.0
492 0.99888308650342 1.0 1.0
493 1.0 1.0 1.0
494 1.0 1.0 1.0
495 1.0 1.0 1.0
496 1.0 1.0 1.0
497 1.0 1.0 1.0
498 1.0 1.0 1.0
499 0.7316363868047464 0.508017701848996 1.0

==> expres/radon/feddc_testaccsconf.txt <==
round avg lowquant highquant
0 0.501779201814059 0.457586 0.54241
1 0.5016606213151927 0.457586 0.542414
2 0.5014156530612245 0.457586 0.542414
3 0.5021468185941043 0.457587 0.548014
4 0.5033552312925169 0.457587 0.544969
5 0.5043232539682541 0.457586 0.5498
6 0.5040403424036282 0.457591 0.555723
7 0.5048575419501133 0.45759 0.558942
8 0.5050321065759636 0.45759 0.563072
9 0.5045490589569162 0.457589 0.559391
10 0.5059370997732426 0.457588 0.570361
11 0.5076304671201815 0.457593 0.576936
12 0.508121172335601 0.457598 0.572567
13 0.5094905804988662 0.457614 0.575458
14 0.5097991836734693 0.457608 0.577116
15 0.5102063197278911 0.457622 0.573173
16 0.5130591247165532 0.457646 0.58272
17 0.5139637777777778 0.457759 0.584473
18 0.5150661020408164 0.457761 0.585916
19 0.5140612018140589 0.45778 0.586662
20 0.5178831587301588 0.457903 0.596183
21 0.5183858095238095 0.457813 0.59406
22 0.5218566213151927 0.457727 0.597235
23 0.5220830430839002 0.457917 0.594226
24 0.5215375759637189 0.458058 0.596605
25 0.5243867845804988 0.458344 0.602985
26 0.525616 0.458075 0.601942
27 0.5276257210884353 0.458359 0.599971
28 0.5285840249433107 0.458484 0.607972
29 0.5287530544217687 0.458586 0.603402
30 0.5305020090702948 0.459286 0.604002
31 0.5348624172335601 0.459635 0.608445
32 0.534229074829932 0.460491 0.610389
33 0.5375861315192744 0.459826 0.612973
34 0.5382347460317461 0.461329 0.610398
35 0.5385632947845805 0.462766 0.613185
36 0.5408227074829932 0.463239 0.615452
37 0.5426103310657596 0.462277 0.622593
38 0.5446696575963719 0.461974 0.620685
39 0.5437919229024942 0.462448 0.616373
40 0.544163081632653 0.461371 0.622461
41 0.547418462585034 0.462071 0.623011
42 0.5492116258503401 0.463252 0.626887
43 0.5509446054421769 0.465821 0.624993
44 0.5511519433106576 0.464406 0.623812
45 0.5523953287981859 0.464669 0.625457
46 0.5543282970521541 0.468933 0.624693
47 0.5547170793650793 0.468964 0.626833
48 0.5555632290249434 0.468508 0.626592
49 0.617306 0.617306 0.617306
50 0.6072370340136054 0.485589 0.717995
51 0.6004927278911565 0.474387 0.710494
52 0.5948592857142858 0.469321 0.70426
53 0.5889257324263039 0.468795 0.694218
54 0.5833968775510204 0.469411 0.690989
55 0.5813785034013605 0.467779 0.685154
56 0.5829892857142858 0.467449 0.689399
57 0.5806159274376417 0.466674 0.681255
58 0.5810540385487529 0.468341 0.683351
59 0.5835670634920634 0.468434 0.684972
60 0.5818697278911565 0.470751 0.684136
61 0.5831077142857143 0.469614 0.687726
62 0.5818238888888889 0.47043 0.683254
63 0.5851083877551021 0.471609 0.685792
64 0.5849636507936509 0.470752 0.683677
65 0.5866854512471654 0.471295 0.682206
66 0.5854654829931973 0.472219 0.679492
67 0.5871322267573695 0.477147 0.683886
68 0.5863219841269841 0.479843 0.680902
69 0.5884518390022675 0.480409 0.680251
70 0.5933079931972789 0.485338 0.681004
71 0.5982230702947846 0.484969 0.687636
72 0.6010293219954649 0.488882 0.68499
73 0.5998345510204082 0.496897 0.684498
74 0.5998384126984126 0.499472 0.681029
75 0.6039006462585034 0.500686 0.685444
76 0.6046845963718821 0.498475 0.68477
77 0.6051636689342405 0.501087 0.684534
78 0.6046644693877551 0.493029 0.685652
79 0.6038156575963718 0.502351 0.681523
80 0.60601126984127 0.505633 0.689407
81 0.6077498072562357 0.506272 0.688828
82 0.6091149637188208 0.515138 0.690366
83 0.6111693945578232 0.5112 0.687771
84 0.6122543038548752 0.516367 0.6925
85 0.611950231292517 0.520793 0.690679
86 0.6137953854875283 0.517921 0.693469
87 0.6143348639455783 0.51646 0.690979
88 0.6134986780045351 0.523189 0.687621
89 0.616186888888889 0.523854 0.689678
90 0.6168060725623583 0.527117 0.690027
91 0.6173738684807257 0.536027 0.688182
92 0.618045455782313 0.526299 0.688577
93 0.6194007936507937 0.537751 0.689347
94 0.6206900204081632 0.532395 0.692136
95 0.6204152199546485 0.539759 0.690245
96 0.6236277346938776 0.542957 0.6938
97 0.6217546689342404 0.530646 0.691931
98 0.6214822380952381 0.538956 0.685126
99 0.722906 0.722906 0.722906
100 0.6962272358276644 0.643094 0.725804
101 0.6787781337868481 0.610976 0.724662
102 0.6681105532879819 0.592649 0.721846
103 0.6601522358276645 0.577147 0.721753
104 0.6563446099773242 0.567107 0.718762
105 0.6563952176870748 0.573316 0.717352
106 0.6517645646258504 0.563263 0.721114
107 0.6496302766439909 0.56821 0.718802
108 0.6500459886621316 0.566392 0.717985
109 0.6500438458049888 0.566702 0.715294
110 0.6472050249433107 0.570079 0.711772
111 0.6475751587301587 0.55806 0.713982
112 0.6495925850340136 0.562663 0.722595
113 0.6493594195011337 0.570202 0.71829
114 0.64832762585034 0.564916 0.721173
115 0.6482969342403628 0.565203 0.718426
116 0.6490557074829932 0.573425 0.717296
117 0.6515357505668934 0.579756 0.717592
118 0.6531327414965985 0.585035 0.719227
119 0.6540364058956916 0.579892 0.721272
120 0.6540631519274376 0.575545 0.718088
121 0.6519306780045352 0.580487 0.717178
122 0.6526429092970522 0.58386 0.714655
123 0.651837179138322 0.583635 0.712845
124 0.6525119092970522 0.581935 0.711267
125 0.6529772108843538 0.57746 0.715194
126 0.6536806848072563 0.582358 0.71301
127 0.6524079637188208 0.57748 0.710352
128 0.6534187959183674 0.584531 0.714222
129 0.6538137981859412 0.586292 0.714295
130 0.6561470997732426 0.58791 0.715738
131 0.6559020340136054 0.586268 0.716597
132 0.6566174489795917 0.589323 0.715651
133 0.6581756621315191 0.592267 0.717015
134 0.6558461315192744 0.58845 0.715595
135 0.6558620975056689 0.586957 0.714697
136 0.6569730907029477 0.588101 0.713087
137 0.6582536077097506 0.586218 0.715659
138 0.6576443696145124 0.584794 0.712414
139 0.6587354671201814 0.599647 0.711341
140 0.6615190226757368 0.598354 0.715971
141 0.662620439909297 0.600495 0.715982
142 0.6606348480725623 0.597067 0.713542
143 0.6612231224489796 0.596259 0.715595
144 0.6625906507936508 0.59658 0.717057
145 0.6636304013605442 0.601 0.716057
146 0.6645460929705215 0.605414 0.718119
147 0.6662991904761905 0.608745 0.721026
148 0.6684604535147393 0.609847 0.720789
149 0.7353129999999998 0.735313 0.735313
150 0.7195070702947846 0.693933 0.739843
151 0.710339619047619 0.667666 0.738107
152 0.7014830702947846 0.652516 0.738367
153 0.6975707256235828 0.645637 0.736518
154 0.6937231315192744 0.641176 0.73656
155 0.6898492630385488 0.633233 0.737492
156 0.685909247165533 0.626445 0.732478
157 0.6837945555555556 0.626964 0.733165
158 0.6841514376417234 0.624692 0.732631
159 0.6833533492063493 0.623603 0.736894
160 0.6843918503401362 0.623225 0.735113
161 0.6859946984126984 0.624274 0.736702
162 0.6866938571428571 0.624976 0.738445
163 0.6861128004535149 0.625649 0.737856
164 0.686665133786848 0.631719 0.73633
165 0.685965775510204 0.623955 0.735501
166 0.6856861065759636 0.625576 0.735791
167 0.6864484829931973 0.625967 0.733588
168 0.686443238095238 0.630602 0.735684
169 0.6854872131519274 0.624489 0.736866
170 0.6857848594104309 0.627072 0.734292
171 0.6859127233560091 0.623439 0.734066
172 0.6871306485260771 0.624788 0.735564
173 0.6850840748299319 0.626233 0.732732
174 0.6864911337868481 0.628906 0.736258
175 0.6878215827664399 0.633787 0.73382
176 0.6890470476190476 0.628919 0.737717
177 0.6909735238095237 0.637934 0.736152
178 0.6900121473922903 0.637695 0.738045
179 0.6886995215419501 0.636335 0.738789
180 0.6885032698412699 0.63062 0.73424
181 0.6876671723356008 0.631092 0.735343
182 0.6879175532879819 0.626598 0.735
183 0.6893896122448979 0.632415 0.735776
184 0.6909502925170068 0.633632 0.737231
185 0.6897245714285715 0.636122 0.735779
186 0.6905483333333333 0.638859 0.73412
187 0.6907669002267574 0.637626 0.73548
188 0.6908505464852607 0.638512 0.736397
189 0.6913481904761904 0.639532 0.736264
190 0.6914683083900227 0.639388 0.736816
191 0.6923736167800454 0.641961 0.734697
192 0.6942387437641724 0.643235 0.737708
193 0.6929759614512472 0.6395 0.738146
194 0.6933556530612246 0.639146 0.737731
195 0.6935539319727891 0.639918 0.738417
196 0.6923374240362812 0.638489 0.737101
197 0.6938906621315194 0.637983 0.741352
198 0.6926866235827664 0.642986 0.735085
199 0.7442810000000001 0.744281 0.744281
200 0.7341211179138322 0.707132 0.751457
201 0.7266731020408164 0.688517 0.751667
202 0.7231514761904763 0.680829 0.750558
203 0.7198408684807256 0.673695 0.752022
204 0.7160461859410431 0.665787 0.750736
205 0.7146452494331065 0.664369 0.750482
206 0.7112980702947846 0.658324 0.748777
207 0.7101240702947846 0.659793 0.74983
208 0.7094341746031748 0.658245 0.748751
209 0.7093264308390023 0.656986 0.74818
210 0.7088771224489797 0.650513 0.749877
211 0.7074542789115646 0.651839 0.749165
212 0.7064596439909296 0.649698 0.747815
213 0.7062456757369614 0.648209 0.747986
214 0.7063293038548752 0.65331 0.748583
215 0.706981804988662 0.650758 0.747101
216 0.7047111587301588 0.646391 0.74673
217 0.7052295034013606 0.654265 0.747031
218 0.7058495532879819 0.652579 0.747032
219 0.707628231292517 0.650483 0.747643
220 0.7066712879818593 0.654705 0.7474
221 0.7070674965986395 0.660461 0.746888
222 0.7075365804988663 0.65364 0.749868
223 0.7074427097505668 0.652947 0.74676
224 0.7064550748299319 0.651136 0.745147
225 0.7060629523809524 0.653513 0.749299
226 0.7064018730158731 0.65244 0.748107
227 0.7080199092970522 0.656726 0.749512
228 0.7090052834467121 0.66158 0.748075
229 0.7088816326530613 0.659633 0.746507
230 0.7108708956916101 0.663626 0.752309
231 0.711433358276644 0.662637 0.748341
232 0.7102171882086168 0.65711 0.748541
233 0.7098843718820861 0.660165 0.749422
234 0.7105943356009071 0.663213 0.747644
235 0.7104343673469388 0.658705 0.748736
236 0.7096377482993197 0.659372 0.747723
237 0.7095745532879818 0.663234 0.749038
238 0.7082993605442176 0.660845 0.747976
239 0.7083792403628117 0.655766 0.748076
240 0.7083118820861678 0.658497 0.749394
241 0.7093064557823131 0.656411 0.749241
242 0.7106433492063492 0.660022 0.747624
243 0.7103178503401361 0.664196 0.748853
244 0.7092972585034013 0.655928 0.748891
245 0.7103883333333333 0.66056 0.748641
246 0.7116329319727893 0.65955 0.747934
247 0.7096932426303856 0.659551 0.749584
248 0.7108022312925171 0.663494 0.74921
249 0.7489890000000001 0.748989 0.748989
250 0.7414633922902494 0.71482 0.758869
251 0.7360099229024943 0.701521 0.758938
252 0.7319350589569161 0.692192 0.759155
253 0.728773641723356 0.684068 0.757305
254 0.7264298503401361 0.682906 0.756778
255 0.7253357052154195 0.679861 0.757536
256 0.7241040181405897 0.680312 0.756715
257 0.7220739002267574 0.676838 0.756073
258 0.7200060952380952 0.67264 0.757227
259 0.7201317346938776 0.669875 0.757128
260 0.7200284829931972 0.667571 0.758171
261 0.7200141065759637 0.673886 0.756645
262 0.719453247165533 0.667214 0.756295
263 0.7192229002267573 0.672671 0.756006
264 0.7177820204081633 0.670067 0.754432
265 0.7186179886621314 0.676145 0.755727
266 0.7196040158730159 0.67094 0.755164
267 0.7185902585034013 0.669093 0.754734
268 0.7187548027210884 0.671933 0.75631
269 0.7188005328798186 0.673391 0.755472
270 0.7194675419501135 0.671656 0.756796
271 0.7210201496598639 0.673907 0.756272
272 0.7214553151927438 0.675423 0.755994
273 0.7203506598639454 0.669812 0.755336
274 0.7199871020408164 0.670656 0.756568
275 0.7195270136054422 0.670087 0.75569
276 0.7211422244897959 0.67239 0.757613
277 0.7199267210884354 0.667717 0.756453
278 0.7197990770975057 0.670938 0.755306
279 0.721308589569161 0.677433 0.75547
280 0.72014220861678 0.672312 0.754779
281 0.7189192857142859 0.673915 0.753307
282 0.720178507936508 0.674463 0.755513
283 0.7206046984126985 0.674962 0.756036
284 0.7213332063492063 0.674379 0.755911
285 0.7207488299319728 0.671697 0.756623
286 0.7209548866213151 0.672967 0.756915
287 0.7210397868480727 0.675476 0.755172
288 0.7206997936507937 0.675016 0.757482
289 0.7201948299319727 0.673781 0.756666
290 0.7200970498866213 0.672574 0.756228
291 0.719220716553288 0.673396 0.755678
292 0.719012342403628 0.672236 0.755614
293 0.7202503151927437 0.673354 0.755335
294 0.7198472698412699 0.669741 0.75536
295 0.7211864489795918 0.672405 0.755918
296 0.7207085034013605 0.67135 0.756548
297 0.722928768707483 0.678597 0.755324
298 0.7240257664399093 0.68239 0.756315
299 0.750409 0.750409 0.750409
300 0.7454108662131519 0.718756 0.765162
301 0.7407055374149661 0.706564 0.765006
302 0.7376849591836735 0.701048 0.764156
303 0.7367117891156463 0.697698 0.765187
304 0.7353296485260771 0.692282 0.76481
305 0.7334341882086168 0.691646 0.763468
306 0.7323718571428571 0.688761 0.763405
307 0.730643746031746 0.68359 0.763177
308 0.7303821950113378 0.682444 0.763176
309 0.7292956916099774 0.684899 0.762732
310 0.7281641224489795 0.685032 0.761242
311 0.7274989342403629 0.680917 0.762394
312 0.7279843854875283 0.68238 0.762879
313 0.728721977324263 0.68032 0.761406
314 0.7290689523809524 0.682944 0.761733
315 0.7279124965986394 0.67709 0.76134
316 0.7290535736961451 0.681971 0.76224
317 0.7282155215419501 0.682559 0.760933
318 0.7281606462585034 0.678298 0.762781
319 0.7286508027210884 0.682166 0.762327
320 0.7285415328798185 0.683499 0.762318
321 0.7279142630385488 0.681422 0.760936
322 0.7287936439909298 0.685103 0.760889
323 0.7293077142857142 0.687339 0.761409
324 0.730193836734694 0.689131 0.761846
325 0.7300754535147392 0.684121 0.762737
326 0.7299387074829932 0.685429 0.76223
327 0.7307082789115646 0.684535 0.761895
328 0.7298516984126984 0.684354 0.761087
329 0.7291834920634921 0.683826 0.762131
330 0.7301992698412698 0.686006 0.761496
331 0.7311733922902495 0.685417 0.761014
332 0.731513283446712 0.691715 0.761715
333 0.7316208571428572 0.693755 0.761716
334 0.7324345396825397 0.688454 0.762141
335 0.7319917052154196 0.693322 0.760986
336 0.7321301836734694 0.690679 0.760911
337 0.7327101632653061 0.690835 0.761813
338 0.7317148185941044 0.689164 0.761269
339 0.7305255238095238 0.690422 0.761494
340 0.7313386712018141 0.691784 0.760921
341 0.7318051133786847 0.695373 0.761066
342 0.731430433106576 0.690709 0.761826
343 0.7323421700680272 0.693154 0.7605
344 0.7307676281179138 0.692522 0.760979
345 0.7318669954648526 0.693934 0.761037
346 0.7322432857142857 0.68913 0.759952
347 0.7325004603174604 0.691999 0.762013
348 0.732178136054422 0.694877 0.763133
349 0.755281 0.755281 0.755281
350 0.7508897120181407 0.727086 0.768341
351 0.7472722199546485 0.716904 0.768359
352 0.744604276643991 0.712466 0.768243
353 0.7425388526077097 0.710196 0.767529
354 0.7409749070294784 0.700728 0.766958
355 0.7384117369614513 0.698766 0.766158
356 0.737909902494331 0.69924 0.766922
357 0.7366813492063493 0.693282 0.766949
358 0.7363962925170067 0.691208 0.766838
359 0.736498820861678 0.690705 0.767018
360 0.735660195011338 0.690519 0.765956
361 0.7366499274376417 0.689984 0.766586
362 0.736414029478458 0.692961 0.765549
363 0.7370710068027211 0.695213 0.765991
364 0.7366008571428572 0.692563 0.766665
365 0.7370114195011338 0.692467 0.765423
366 0.7384633083900227 0.691714 0.765766
367 0.7373832743764172 0.695647 0.765882
368 0.7365023061224489 0.694328 0.764717
369 0.7365495260770974 0.696207 0.764979
370 0.73693558276644 0.699228 0.765027
371 0.7366510408163266 0.702069 0.765356
372 0.7364062018140589 0.698866 0.764328
373 0.7351269977324262 0.695508 0.764216
374 0.7355980430839002 0.695508 0.76523
375 0.7344174897959184 0.694311 0.765399
376 0.7346670453514739 0.692672 0.76493
377 0.7352192403628117 0.696599 0.765113
378 0.7359781882086167 0.696726 0.764088
379 0.736538843537415 0.697974 0.764135
380 0.7360490476190475 0.69775 0.764159
381 0.7358911043083899 0.695002 0.763437
382 0.7361777641723356 0.692808 0.763485
383 0.737152700680272 0.701156 0.764605
384 0.7362990680272109 0.696114 0.764369
385 0.7361652585034013 0.694638 0.764225
386 0.736143560090703 0.696765 0.76435
387 0.7354657936507937 0.695553 0.764323
388 0.7353380340136055 0.691993 0.764422
389 0.7352733469387754 0.694454 0.764858
390 0.7355823628117913 0.694454 0.764999
391 0.7364488276643991 0.696968 0.764673
392 0.7374160181405895 0.697922 0.7652
393 0.7384241065759638 0.704002 0.76464
394 0.7383943968253969 0.701061 0.764482
395 0.7382608095238097 0.701444 0.764439
396 0.7380123492063492 0.699091 0.764904
397 0.7385547414965986 0.702 0.76373
398 0.7384250158730158 0.706124 0.763653
399 0.7550770000000001 0.755077 0.755077
400 0.7521959591836734 0.730675 0.769894
401 0.7497114852607709 0.72304 0.770146
402 0.7477120226757369 0.713519 0.769952
403 0.7457586439909296 0.711023 0.769378
404 0.7441065600907029 0.707165 0.769574
405 0.7429388321995465 0.709543 0.768899
406 0.7421330657596371 0.705207 0.768893
407 0.7420338072562358 0.705422 0.76849
408 0.7416377346938775 0.705016 0.769348
409 0.7415703219954648 0.702387 0.769184
410 0.7420376326530611 0.705065 0.76853
411 0.7413953537414965 0.702524 0.769092
412 0.7414907913832199 0.701109 0.768237
413 0.742408768707483 0.699056 0.768088
414 0.7418632358276643 0.699398 0.768662
415 0.7417089206349206 0.702078 0.768704
416 0.7418285600907029 0.704676 0.767899
417 0.7418545691609978 0.70526 0.768049
418 0.7414989206349207 0.703708 0.768302
419 0.7419529297052154 0.701886 0.767301
420 0.7405851927437642 0.702907 0.768232
421 0.7404967210884353 0.706596 0.766889
422 0.7408351360544219 0.706105 0.767415
423 0.7416599433106577 0.705343 0.76652
424 0.7422299002267573 0.706804 0.767994
425 0.7425004195011339 0.703526 0.768195
426 0.7421344195011339 0.70489 0.767927
427 0.7417448027210884 0.704395 0.767142
428 0.7413956122448979 0.706931 0.767436
429 0.7416489659863945 0.704513 0.767167
430 0.7410400884353742 0.705779 0.76693
431 0.7407756757369615 0.70185 0.767417
432 0.7409201723356009 0.702164 0.767816
433 0.7415475804988662 0.70181 0.767282
434 0.7416703038548752 0.704217 0.767435
435 0.7413271451247165 0.706523 0.767138
436 0.7411374467120181 0.702095 0.767318
437 0.7415543038548754 0.703547 0.767627
438 0.7420841224489796 0.705013 0.768005
439 0.7426267142857143 0.70493 0.768277
440 0.7430592698412698 0.705787 0.767232
441 0.7426778548752835 0.708035 0.76693
442 0.7425370317460318 0.706185 0.767237
443 0.7427129909297052 0.707122 0.767054
444 0.7430266984126983 0.706199 0.766926
445 0.743095335600907 0.707832 0.767418
446 0.7431257664399092 0.710085 0.767816
447 0.7430255691609978 0.707774 0.767069
448 0.7430673628117915 0.706173 0.76752
449 0.761146 0.761146 0.761146
450 0.7575965918367347 0.739342 0.772077
451 0.7549050430839003 0.73024 0.772133
452 0.7531188571428571 0.724181 0.772283
453 0.751950022675737 0.721588 0.772323
454 0.7504291972789117 0.719682 0.772037
455 0.7492948979591836 0.715173 0.771983
456 0.7483077505668936 0.713322 0.771678
457 0.7481380861678004 0.713827 0.771867
458 0.7475458526077098 0.710744 0.771226
459 0.7467415827664399 0.710341 0.771296
460 0.7467544489795919 0.711036 0.770867
461 0.7471745555555556 0.713721 0.770754
462 0.7459076757369615 0.715126 0.770407
463 0.7463193764172336 0.708392 0.770207
464 0.7463273310657597 0.711662 0.76973
465 0.746402403628118 0.711662 0.769575
466 0.7466559455782312 0.713226 0.770309
467 0.7467471224489797 0.713499 0.770188
468 0.7464061655328799 0.712451 0.77013
469 0.7459387414965986 0.709468 0.770148
470 0.7459566031746031 0.711456 0.769483
471 0.745837260770975 0.709188 0.770354
472 0.7457505419501133 0.712994 0.77046
473 0.7456707868480726 0.711644 0.769552
474 0.7452733764172337 0.712489 0.769247
475 0.7451969070294785 0.709429 0.769941
476 0.7447675827664398 0.711071 0.769085
477 0.7456818480725623 0.71232 0.769159
478 0.7460182040816326 0.712796 0.770447
479 0.7464140136054422 0.715319 0.769976
480 0.7460743514739229 0.714667 0.769868
481 0.7459324603174604 0.709298 0.769909
482 0.7472593900226757 0.713327 0.769589
483 0.7473603151927438 0.715045 0.770046
484 0.747088671201814 0.713506 0.769928
485 0.7468951678004535 0.71369 0.769702
486 0.7471382947845806 0.713672 0.769387
487 0.7472158185941044 0.714412 0.77004
488 0.7464206530612245 0.712497 0.768679
489 0.7460962471655329 0.712126 0.768858
490 0.7457663650793651 0.71453 0.767536
491 0.746023185941043 0.714806 0.768163
492 0.7463624739229024 0.71597 0.768319
493 0.7466830702947846 0.714166 0.768789
494 0.7477494988662131 0.718176 0.769478
495 0.7477499727891157 0.72026 0.768987
496 0.7473274308390022 0.719272 0.769086
497 0.7481374897959183 0.722455 0.768692
498 0.7472458299319729 0.71783 0.768696
499 0.7619980000000001 0.761998 0.761998


==> expres/radon/feddc_trainaccsconf.txt <==
round avg lowquant highquant
0 0.4886621315192744 0.0 1.0
1 0.5328798185941043 0.0 1.0
2 0.5260770975056689 0.0 1.0
3 0.4943310657596372 0.0 1.0
4 0.5408163265306123 0.0 1.0
5 0.5192743764172335 0.0 1.0
6 0.5045351473922902 0.0 1.0
7 0.5215419501133787 0.0 1.0
8 0.5113378684807256 0.0 1.0
9 0.4931972789115646 0.0 1.0
10 0.518140589569161 0.0 1.0
11 0.49206349206349204 0.0 1.0
12 0.4852607709750567 0.0 1.0
13 0.5260770975056689 0.0 1.0
14 0.5079365079365079 0.0 1.0
15 0.5 0.0 1.0
16 0.5215419501133787 0.0 1.0
17 0.5170068027210885 0.0 1.0
18 0.5498866213151927 0.0 1.0
19 0.5260770975056689 0.0 1.0
20 0.536281179138322 0.0 1.0
21 0.5385487528344671 0.0 1.0
22 0.5317460317460317 0.0 1.0
23 0.5510204081632653 0.0 1.0
24 0.528344671201814 0.0 1.0
25 0.5498866213151927 0.0 1.0
26 0.54421768707483 0.0 1.0
27 0.5374149659863946 0.0 1.0
28 0.5668934240362812 0.0 1.0
29 0.5408163265306123 0.0 1.0
30 0.5374149659863946 0.0 1.0
31 0.5510204081632653 0.0 1.0
32 0.5385487528344671 0.0 1.0
33 0.5555555555555556 0.0 1.0
34 0.5691609977324263 0.0 1.0
35 0.5396825396825397 0.0 1.0
36 0.5555555555555556 0.0 1.0
37 0.5521541950113379 0.0 1.0
38 0.5884353741496599 0.0 1.0
39 0.5861678004535147 0.0 1.0
40 0.5668934240362812 0.0 1.0
41 0.5680272108843537 0.0 1.0
42 0.5385487528344671 0.0 1.0
43 0.5793650793650794 0.0 1.0
44 0.562358276643991 0.0 1.0
45 0.5396825396825397 0.0 1.0
46 0.5634920634920635 0.0 1.0
47 0.5702947845804989 0.0 1.0
48 0.5532879818594104 0.0 1.0
49 0.6383219954648526 0.0 1.0
50 0.6405895691609977 0.0 1.0
51 0.6065759637188208 0.0 1.0
52 0.6111111111111112 0.0 1.0
53 0.6349206349206349 0.0 1.0
54 0.5941043083900227 0.0 1.0
55 0.5895691609977324 0.0 1.0
56 0.5963718820861678 0.0 1.0
57 0.5884353741496599 0.0 1.0
58 0.6054421768707483 0.0 1.0
59 0.5691609977324263 0.0 1.0
60 0.6145124716553289 0.0 1.0
61 0.6099773242630385 0.0 1.0
62 0.5884353741496599 0.0 1.0
63 0.6156462585034014 0.0 1.0
64 0.6054421768707483 0.0 1.0
65 0.626984126984127 0.0 1.0
66 0.6156462585034014 0.0 1.0
67 0.6054421768707483 0.0 1.0
68 0.6065759637188208 0.0 1.0
69 0.5884353741496599 0.0 1.0
70 0.5873015873015873 0.0 1.0
71 0.5884353741496599 0.0 1.0
72 0.6167800453514739 0.0 1.0
73 0.6201814058956916 0.0 1.0
74 0.6258503401360545 0.0 1.0
75 0.5816326530612245 0.0 1.0
76 0.6190476190476191 0.0 1.0
77 0.626984126984127 0.0 1.0
78 0.6417233560090703 0.0 1.0
79 0.5986394557823129 0.0 1.0
80 0.6417233560090703 0.0 1.0
81 0.608843537414966 0.0 1.0
82 0.6054421768707483 0.0 1.0
83 0.6235827664399093 0.0 1.0
84 0.6394557823129252 0.0 1.0
85 0.5816326530612245 0.0 1.0
86 0.6349206349206349 0.0 1.0
87 0.6133786848072562 0.0 1.0
88 0.6167800453514739 0.0 1.0
89 0.6258503401360545 0.0 1.0
90 0.6428571428571429 0.0 1.0
91 0.6485260770975056 0.0 1.0
92 0.6292517006802721 0.0 1.0
93 0.6405895691609977 0.0 1.0
94 0.63718820861678 0.0 1.0
95 0.6303854875283447 0.0 1.0
96 0.6541950113378685 0.0 1.0
97 0.6530612244897959 0.0 1.0
98 0.6507936507936508 0.0 1.0
99 0.7369614512471655 0.5 1.0
100 0.7346938775510204 0.5 1.0
101 0.7018140589569161 0.5 1.0
102 0.6870748299319728 0.0 1.0
103 0.6541950113378685 0.0 1.0
104 0.6575963718820862 0.0 1.0
105 0.6802721088435374 0.0 1.0
106 0.671201814058957 0.0 1.0
107 0.655328798185941 0.0 1.0
108 0.6768707482993197 0.0 1.0
109 0.6882086167800453 0.5 1.0
110 0.6587301587301587 0.0 1.0
111 0.6473922902494331 0.0 1.0
112 0.6587301587301587 0.0 1.0
113 0.655328798185941 0.0 1.0
114 0.671201814058957 0.0 1.0
115 0.6643990929705216 0.0 1.0
116 0.655328798185941 0.0 1.0
117 0.6462585034013606 0.0 1.0
118 0.6870748299319728 0.5 1.0
119 0.6643990929705216 0.0 1.0
120 0.7029478458049887 0.0 1.0
121 0.6780045351473923 0.0 1.0
122 0.6678004535147393 0.0 1.0
123 0.671201814058957 0.0 1.0
124 0.68140589569161 0.0 1.0
125 0.655328798185941 0.0 1.0
126 0.6961451247165533 0.5 1.0
127 0.671201814058957 0.0 1.0
128 0.6609977324263039 0.0 1.0
129 0.6530612244897959 0.0 1.0
130 0.671201814058957 0.0 1.0
131 0.6848072562358276 0.0 1.0
132 0.6825396825396826 0.0 1.0
133 0.691609977324263 0.0 1.0
134 0.6791383219954649 0.0 1.0
135 0.6643990929705216 0.0 1.0
136 0.6678004535147393 0.0 1.0
137 0.6666666666666666 0.0 1.0
138 0.6802721088435374 0.0 1.0
139 0.6768707482993197 0.0 1.0
140 0.673469387755102 0.0 1.0
141 0.699546485260771 0.5 1.0
142 0.6632653061224489 0.0 1.0
143 0.6621315192743764 0.0 1.0
144 0.6609977324263039 0.0 1.0
145 0.6768707482993197 0.0 1.0
146 0.6666666666666666 0.0 1.0
147 0.6836734693877551 0.5 1.0
148 0.691609977324263 0.0 1.0
149 0.7426303854875284 0.5 1.0
150 0.7312925170068028 0.5 1.0
151 0.7403628117913832 0.5 1.0
152 0.7074829931972789 0.5 1.0
153 0.7074829931972789 0.5 1.0
154 0.717687074829932 0.5 1.0
155 0.7244897959183674 0.5 1.0
156 0.7040816326530612 0.0 1.0
157 0.6961451247165533 0.5 1.0
158 0.6882086167800453 0.0 1.0
159 0.699546485260771 0.0 1.0
160 0.6984126984126984 0.0 1.0
161 0.7097505668934241 0.5 1.0
162 0.6893424036281179 0.0 1.0
163 0.6972789115646258 0.5 1.0
164 0.691609977324263 0.5 1.0
165 0.6950113378684807 0.5 1.0
166 0.6848072562358276 0.0 1.0
167 0.6938775510204082 0.5 1.0
168 0.7154195011337868 0.5 1.0
169 0.6802721088435374 0.0 1.0
170 0.717687074829932 0.5 1.0
171 0.6825396825396826 0.0 1.0
172 0.7165532879818595 0.5 1.0
173 0.6893424036281179 0.5 1.0
174 0.6859410430839002 0.0 1.0
175 0.6972789115646258 0.0 1.0
176 0.6836734693877551 0.0 1.0
177 0.7108843537414966 0.5 1.0
178 0.7097505668934241 0.5 1.0
179 0.6961451247165533 0.0 1.0
180 0.7074829931972789 0.5 1.0
181 0.6950113378684807 0.5 1.0
182 0.6950113378684807 0.0 1.0
183 0.6575963718820862 0.0 1.0
184 0.7324263038548753 0.5 1.0
185 0.7006802721088435 0.5 1.0
186 0.7188208616780045 0.5 1.0
187 0.7154195011337868 0.5 1.0
188 0.6961451247165533 0.5 1.0
189 0.7029478458049887 0.5 1.0
190 0.7188208616780045 0.5 1.0
191 0.671201814058957 0.0 1.0
192 0.717687074829932 0.5 1.0
193 0.6938775510204082 0.5 1.0
194 0.7097505668934241 0.5 1.0
195 0.7301587301587301 0.5 1.0
196 0.6927437641723356 0.0 1.0
197 0.7063492063492064 0.5 1.0
198 0.6882086167800453 0.5 1.0
199 0.7494331065759637 0.5 1.0
200 0.7437641723356009 0.5 1.0
201 0.7267573696145124 0.5 1.0
202 0.7369614512471655 0.5 1.0
203 0.7380952380952381 0.5 1.0
204 0.7267573696145124 0.5 1.0
205 0.7210884353741497 0.5 1.0
206 0.7335600907029478 0.5 1.0
207 0.7233560090702947 0.5 1.0
208 0.7222222222222222 0.5 1.0
209 0.7210884353741497 0.5 1.0
210 0.7290249433106576 0.5 1.0
211 0.7346938775510204 0.5 1.0
212 0.7029478458049887 0.5 1.0
213 0.7131519274376418 0.5 1.0
214 0.699546485260771 0.5 1.0
215 0.719954648526077 0.5 1.0
216 0.7256235827664399 0.5 1.0
217 0.7097505668934241 0.5 1.0
218 0.691609977324263 0.0 1.0
219 0.7188208616780045 0.5 1.0
220 0.7052154195011338 0.0 1.0
221 0.7267573696145124 0.5 1.0
222 0.7233560090702947 0.5 1.0
223 0.7233560090702947 0.5 1.0
224 0.7244897959183674 0.5 1.0
225 0.7380952380952381 0.5 1.0
226 0.7120181405895691 0.5 1.0
227 0.7029478458049887 0.5 1.0
228 0.7233560090702947 0.5 1.0
229 0.6791383219954649 0.0 1.0
230 0.7335600907029478 0.5 1.0
231 0.719954648526077 0.5 1.0
232 0.7233560090702947 0.5 1.0
233 0.7165532879818595 0.5 1.0
234 0.7131519274376418 0.5 1.0
235 0.7312925170068028 0.5 1.0
236 0.719954648526077 0.5 1.0
237 0.7324263038548753 0.5 1.0
238 0.7267573696145124 0.5 1.0
239 0.7142857142857143 0.5 1.0
240 0.7210884353741497 0.5 1.0
241 0.699546485260771 0.5 1.0
242 0.7256235827664399 0.5 1.0
243 0.7380952380952381 0.5 1.0
244 0.7040816326530612 0.5 1.0
245 0.7267573696145124 0.5 1.0
246 0.7403628117913832 0.5 1.0
247 0.7086167800453514 0.5 1.0
248 0.7244897959183674 0.5 1.0
249 0.7528344671201814 0.5 1.0
250 0.7505668934240363 0.5 1.0
251 0.7528344671201814 0.5 1.0
252 0.7448979591836735 0.5 1.0
253 0.7403628117913832 0.5 1.0
254 0.7403628117913832 0.5 1.0
255 0.7267573696145124 0.5 1.0
256 0.7403628117913832 0.5 1.0
257 0.7528344671201814 0.5 1.0
258 0.7324263038548753 0.5 1.0
259 0.7267573696145124 0.5 1.0
260 0.7142857142857143 0.5 1.0
261 0.7346938775510204 0.5 1.0
262 0.7335600907029478 0.5 1.0
263 0.7437641723356009 0.5 1.0
264 0.735827664399093 0.5 1.0
265 0.7267573696145124 0.5 1.0
266 0.7426303854875284 0.5 1.0
267 0.7380952380952381 0.5 1.0
268 0.7290249433106576 0.5 1.0
269 0.7256235827664399 0.5 1.0
270 0.7165532879818595 0.5 1.0
271 0.7346938775510204 0.5 1.0
272 0.7414965986394558 0.5 1.0
273 0.7346938775510204 0.5 1.0
274 0.7324263038548753 0.5 1.0
275 0.719954648526077 0.5 1.0
276 0.7324263038548753 0.5 1.0
277 0.7335600907029478 0.5 1.0
278 0.7120181405895691 0.5 1.0
279 0.7437641723356009 0.5 1.0
280 0.7324263038548753 0.5 1.0
281 0.7346938775510204 0.5 1.0
282 0.7233560090702947 0.5 1.0
283 0.7222222222222222 0.5 1.0
284 0.7551020408163265 0.5 1.0
285 0.7426303854875284 0.5 1.0
286 0.7369614512471655 0.5 1.0
287 0.7324263038548753 0.5 1.0
288 0.7392290249433107 0.5 1.0
289 0.7335600907029478 0.5 1.0
290 0.7414965986394558 0.5 1.0
291 0.7414965986394558 0.5 1.0
292 0.7392290249433107 0.5 1.0
293 0.7573696145124716 0.5 1.0
294 0.7222222222222222 0.5 1.0
295 0.7585034013605442 0.5 1.0
296 0.7222222222222222 0.5 1.0
297 0.719954648526077 0.5 1.0
298 0.7471655328798186 0.5 1.0
299 0.7607709750566893 0.5 1.0
300 0.7528344671201814 0.5 1.0
301 0.7482993197278912 0.5 1.0
302 0.7301587301587301 0.5 1.0
303 0.7505668934240363 0.5 1.0
304 0.7346938775510204 0.5 1.0
305 0.746031746031746 0.5 1.0
306 0.7448979591836735 0.5 1.0
307 0.7471655328798186 0.5 1.0
308 0.7494331065759637 0.5 1.0
309 0.7437641723356009 0.5 1.0
310 0.7448979591836735 0.5 1.0
311 0.7222222222222222 0.5 1.0
312 0.7233560090702947 0.5 1.0
313 0.7210884353741497 0.5 1.0
314 0.7528344671201814 0.5 1.0
315 0.7392290249433107 0.5 1.0
316 0.7619047619047619 0.5 1.0
317 0.7403628117913832 0.5 1.0
318 0.7301587301587301 0.5 1.0
319 0.7335600907029478 0.5 1.0
320 0.7414965986394558 0.5 1.0
321 0.735827664399093 0.5 1.0
322 0.746031746031746 0.5 1.0
323 0.735827664399093 0.5 1.0
324 0.7403628117913832 0.5 1.0
325 0.7392290249433107 0.5 1.0
326 0.7335600907029478 0.5 1.0
327 0.7471655328798186 0.5 1.0
328 0.7392290249433107 0.5 1.0
329 0.7335600907029478 0.5 1.0
330 0.746031746031746 0.5 1.0
331 0.7324263038548753 0.5 1.0
332 0.7414965986394558 0.5 1.0
333 0.7301587301587301 0.5 1.0
334 0.7437641723356009 0.5 1.0
335 0.7426303854875284 0.5 1.0
336 0.7188208616780045 0.5 1.0
337 0.7675736961451247 0.5 1.0
338 0.746031746031746 0.5 1.0
339 0.7448979591836735 0.5 1.0
340 0.7505668934240363 0.5 1.0
341 0.7482993197278912 0.5 1.0
342 0.7233560090702947 0.5 1.0
343 0.7551020408163265 0.5 1.0
344 0.7290249433106576 0.5 1.0
345 0.7301587301587301 0.5 1.0
346 0.7392290249433107 0.5 1.0
347 0.7369614512471655 0.5 1.0
348 0.7403628117913832 0.5 1.0
349 0.7585034013605442 0.5 1.0
350 0.7698412698412699 0.5 1.0
351 0.7585034013605442 0.5 1.0
352 0.7596371882086168 0.5 1.0
353 0.7664399092970522 0.5 1.0
354 0.7585034013605442 0.5 1.0
355 0.746031746031746 0.5 1.0
356 0.7630385487528345 0.5 1.0
357 0.7562358276643991 0.5 1.0
358 0.753968253968254 0.5 1.0
359 0.7573696145124716 0.5 1.0
360 0.7324263038548753 0.5 1.0
361 0.746031746031746 0.5 1.0
362 0.7380952380952381 0.5 1.0
363 0.7471655328798186 0.5 1.0
364 0.7517006802721088 0.5 1.0
365 0.7414965986394558 0.5 1.0
366 0.746031746031746 0.5 1.0
367 0.7528344671201814 0.5 1.0
368 0.7448979591836735 0.5 1.0
369 0.7494331065759637 0.5 1.0
370 0.753968253968254 0.5 1.0
371 0.7301587301587301 0.5 1.0
372 0.7653061224489796 0.5 1.0
373 0.7414965986394558 0.5 1.0
374 0.7562358276643991 0.5 1.0
375 0.753968253968254 0.5 1.0
376 0.7392290249433107 0.5 1.0
377 0.7392290249433107 0.5 1.0
378 0.7448979591836735 0.5 1.0
379 0.7517006802721088 0.5 1.0
380 0.7517006802721088 0.5 1.0
381 0.7403628117913832 0.5 1.0
382 0.7380952380952381 0.5 1.0
383 0.7528344671201814 0.5 1.0
384 0.7573696145124716 0.5 1.0
385 0.7505668934240363 0.5 1.0
386 0.7551020408163265 0.5 1.0
387 0.7653061224489796 0.5 1.0
388 0.7482993197278912 0.5 1.0
389 0.7403628117913832 0.5 1.0
390 0.7437641723356009 0.5 1.0
391 0.7437641723356009 0.5 1.0
392 0.7528344671201814 0.5 1.0
393 0.7585034013605442 0.5 1.0
394 0.7619047619047619 0.5 1.0
395 0.7437641723356009 0.5 1.0
396 0.7551020408163265 0.5 1.0
397 0.7426303854875284 0.5 1.0
398 0.7414965986394558 0.5 1.0
399 0.764172335600907 0.5 1.0
400 0.7619047619047619 0.5 1.0
401 0.764172335600907 0.5 1.0
402 0.7585034013605442 0.5 1.0
403 0.7619047619047619 0.5 1.0
404 0.7426303854875284 0.5 1.0
405 0.7494331065759637 0.5 1.0
406 0.7585034013605442 0.5 1.0
407 0.7585034013605442 0.5 1.0
408 0.7517006802721088 0.5 1.0
409 0.7709750566893424 0.5 1.0
410 0.7675736961451247 0.5 1.0
411 0.7301587301587301 0.5 1.0
412 0.7437641723356009 0.5 1.0
413 0.7607709750566893 0.5 1.0
414 0.753968253968254 0.5 1.0
415 0.7551020408163265 0.5 1.0
416 0.7482993197278912 0.5 1.0
417 0.7471655328798186 0.5 1.0
418 0.7562358276643991 0.5 1.0
419 0.7607709750566893 0.5 1.0
420 0.7426303854875284 0.5 1.0
421 0.7517006802721088 0.5 1.0
422 0.753968253968254 0.5 1.0
423 0.753968253968254 0.5 1.0
424 0.7573696145124716 0.5 1.0
425 0.753968253968254 0.5 1.0
426 0.7630385487528345 0.5 1.0
427 0.7517006802721088 0.5 1.0
428 0.7312925170068028 0.5 1.0
429 0.7630385487528345 0.5 1.0
430 0.7471655328798186 0.5 1.0
431 0.7573696145124716 0.5 1.0
432 0.7596371882086168 0.5 1.0
433 0.746031746031746 0.5 1.0
434 0.7619047619047619 0.5 1.0
435 0.764172335600907 0.5 1.0
436 0.7494331065759637 0.5 1.0
437 0.7494331065759637 0.5 1.0
438 0.7403628117913832 0.5 1.0
439 0.7482993197278912 0.5 1.0
440 0.7573696145124716 0.5 1.0
441 0.7653061224489796 0.5 1.0
442 0.7630385487528345 0.5 1.0
443 0.7607709750566893 0.5 1.0
444 0.7528344671201814 0.5 1.0
445 0.7687074829931972 0.5 1.0
446 0.7630385487528345 0.5 1.0
447 0.7517006802721088 0.5 1.0
448 0.7562358276643991 0.5 1.0
449 0.7653061224489796 0.5 1.0
450 0.7664399092970522 0.5 1.0
451 0.7709750566893424 0.5 1.0
452 0.764172335600907 0.5 1.0
453 0.7755102040816326 0.5 1.0
454 0.7619047619047619 0.5 1.0
455 0.7551020408163265 0.5 1.0
456 0.7585034013605442 0.5 1.0
457 0.7653061224489796 0.5 1.0
458 0.7653061224489796 0.5 1.0
459 0.7528344671201814 0.5 1.0
460 0.7562358276643991 0.5 1.0
461 0.7743764172335601 0.5 1.0
462 0.7482993197278912 0.5 1.0
463 0.7585034013605442 0.5 1.0
464 0.7437641723356009 0.5 1.0
465 0.7585034013605442 0.5 1.0
466 0.7494331065759637 0.5 1.0
467 0.7687074829931972 0.5 1.0
468 0.7709750566893424 0.5 1.0
469 0.7551020408163265 0.5 1.0
470 0.7607709750566893 0.5 1.0
471 0.7585034013605442 0.5 1.0
472 0.7494331065759637 0.5 1.0
473 0.7585034013605442 0.5 1.0
474 0.7551020408163265 0.5 1.0
475 0.7755102040816326 0.5 1.0
476 0.7528344671201814 0.5 1.0
477 0.7573696145124716 0.5 1.0
478 0.7505668934240363 0.5 1.0
479 0.7630385487528345 0.5 1.0
480 0.7766439909297053 0.5 1.0
481 0.7494331065759637 0.5 1.0
482 0.753968253968254 0.5 1.0
483 0.7653061224489796 0.5 1.0
484 0.7653061224489796 0.5 1.0
485 0.753968253968254 0.5 1.0
486 0.7585034013605442 0.5 1.0
487 0.7562358276643991 0.5 1.0
488 0.7743764172335601 0.5 1.0
489 0.7777777777777778 0.5 1.0
490 0.7619047619047619 0.5 1.0
491 0.7528344671201814 0.5 1.0
492 0.7551020408163265 0.5 1.0
493 0.7619047619047619 0.5 1.0
494 0.7573696145124716 0.5 1.0
495 0.7653061224489796 0.5 1.0
496 0.7437641723356009 0.5 1.0
497 0.7619047619047619 0.5 1.0
498 0.7619047619047619 0.5 1.0
499 0.764172335600907 0.5 1.0


==> expres/radon/radononly1_testaccsconf.txt <==
round avg lowquant highquant
0 0.5343196269003192 0.5343196269003192 0.5343196269003192
1 0.5343233488712051 0.534323348871205 0.534323348871205
2 0.5343242793639265 0.5343242793639266 0.5343242793639266
3 0.5343242793639265 0.5343242793639266 0.5343242793639266
4 0.5343233488712051 0.534323348871205 0.534323348871205
5 0.5343224183784835 0.5343224183784836 0.5343224183784836
6 0.5343224183784835 0.5343224183784836 0.5343224183784836
7 0.5343214878857623 0.5343214878857623 0.5343214878857623
8 0.5343214878857623 0.5343214878857623 0.5343214878857623
9 0.5343224183784835 0.5343224183784836 0.5343224183784836
10 0.5343224183784835 0.5343224183784836 0.5343224183784836
11 0.5343214878857623 0.5343214878857623 0.5343214878857623
12 0.5343214878857623 0.5343214878857623 0.5343214878857623
13 0.534320557393041 0.5343205573930409 0.5343205573930409
14 0.5343214878857623 0.5343214878857623 0.5343214878857623
15 0.5343214878857623 0.5343214878857623 0.5343214878857623
16 0.5343214878857623 0.5343214878857623 0.5343214878857623
17 0.5343214878857623 0.5343214878857623 0.5343214878857623
18 0.534320557393041 0.5343205573930409 0.5343205573930409
19 0.5343196269003192 0.5343196269003192 0.5343196269003192
20 0.5343186964075981 0.5343186964075979 0.5343186964075979
21 0.5343177659148763 0.5343177659148765 0.5343177659148765
22 0.5343177659148763 0.5343177659148765 0.5343177659148765
23 0.5343177659148763 0.5343177659148765 0.5343177659148765
24 0.5343177659148763 0.5343177659148765 0.5343177659148765
25 0.5343177659148763 0.5343177659148765 0.5343177659148765
26 0.5343177659148763 0.5343177659148765 0.5343177659148765
27 0.5334263538877542 0.5334263538877542 0.5334263538877542
28 0.5325823969894243 0.5325823969894244 0.5325823969894244
29 0.5326345045818242 0.532634504581824 0.532634504581824
30 0.5327015000577662 0.5327015000577663 0.5327015000577663
31 0.5319719937641717 0.5319719937641716 0.5319719937641716
32 0.5320594600799851 0.5320594600799852 0.5320594600799852
33 0.532120872599599 0.5321208725995992 0.5321208725995992
34 0.5308749428456148 0.530874942845615 0.530874942845615
35 0.5299146743571076 0.5299146743571075 0.5299146743571075
36 0.5291581837745916 0.5291581837745915 0.5291581837745915
37 0.5283579600341686 0.5283579600341687 0.5283579600341687
38 0.5285328926657957 0.5285328926657958 0.5285328926657958
39 0.5274944627886891 0.5274944627886891 0.5274944627886891
40 0.5281374332591914 0.5281374332591916 0.5281374332591916
41 0.5285170742895317 0.5285170742895317 0.5285170742895317
42 0.5282751461819617 0.5282751461819618 0.5282751461819618
43 0.52816907001172 0.52816907001172 0.52816907001172
44 0.5285961661708526 0.5285961661708526 0.5285961661708526
45 0.5275772766408956 0.5275772766408955 0.5275772766408955
46 0.5292596074812267 0.5292596074812266 0.5292596074812266
47 0.5300077236292499 0.5300077236292497 0.5300077236292497
48 0.5311643260819776 0.5311643260819774 0.5311643260819774
49 0.5324428230812109 0.532442823081211 0.532442823081211
50 0.5344350079977754 0.5344350079977755 0.5344350079977755
51 0.5356520924773955 0.5356520924773956 0.5356520924773956
52 0.534936543574622 0.5349365435746221 0.5349365435746221
53 0.5364895359266751 0.5364895359266754 0.5364895359266754
54 0.538321676095155 0.5383216760951551 0.5383216760951551
55 0.5393815073048549 0.539381507304855 0.539381507304855
56 0.5394243099700403 0.5394243099700404 0.5394243099700404
57 0.5414164948866051 0.541416494886605 0.541416494886605
58 0.5431900140136354 0.5431900140136353 0.5431900140136353
59 0.5438888140474231 0.5438888140474231 0.5438888140474231
60 0.5441353946185999 0.5441353946186 0.5441353946186
61 0.5435836124347968 0.5435836124347967 0.5435836124347967
62 0.544913286533709 0.5449132865337089 0.5449132865337089
63 0.5454985664554833 0.5454985664554832 0.5454985664554832
64 0.5497164899616892 0.5497164899616892 0.5497164899616892
65 0.5498253576100955 0.5498253576100955 0.5498253576100955
66 0.5527731585515605 0.5527731585515603 0.5527731585515603
67 0.5526540554832184 0.5526540554832184 0.5526540554832184
68 0.5536413082606471 0.5536413082606471 0.5536413082606471
69 0.5530997614967798 0.5530997614967796 0.5530997614967796
70 0.5558921701537668 0.5558921701537668 0.5558921701537668
71 0.5578089851598964 0.5578089851598964 0.5578089851598964
72 0.5569082682055599 0.5569082682055597 0.5569082682055597
73 0.5590028073214803 0.5590028073214806 0.5590028073214806
74 0.5618780298306749 0.5618780298306747 0.5618780298306747
75 0.5650565929670519 0.5650565929670521 0.5650565929670521
76 0.5669110649608464 0.5669110649608463 0.5669110649608463
77 0.5687004024641408 0.5687004024641408 0.5687004024641408
78 0.5695359849279776 0.5695359849279776 0.5695359849279776
79 0.5688018261707758 0.5688018261707758 0.5688018261707758
80 0.5692168259245298 0.5692168259245299 0.5692168259245299
81 0.5713513762274722 0.571351376227472 0.571351376227472
82 0.575467876027043 0.5754678760270431 0.5754678760270431
83 0.5732114311775947 0.5732114311775947 0.5732114311775947
84 0.5769138617161326 0.5769138617161327 0.5769138617161327
85 0.5778313275394548 0.5778313275394548 0.5778313275394548
86 0.5754483356798932 0.5754483356798932 0.5754483356798932
87 0.5804190277977296 0.5804190277977296 0.5804190277977296
88 0.5809214938672973 0.5809214938672973 0.5809214938672973
89 0.5826196430838924 0.5826196430838925 0.5826196430838925
90 0.579270799779495 0.5792707997794949 0.5792707997794949
91 0.5844927249321151 0.584492724932115 0.584492724932115
92 0.5845532069590076 0.5845532069590075 0.5845532069590075
93 0.5836282971939138 0.5836282971939138 0.5836282971939138
94 0.5825861453459211 0.5825861453459212 0.5825861453459212
95 0.5848146754137268 0.5848146754137269 0.5848146754137269
96 0.5860178025025257 0.5860178025025257 0.5860178025025257
97 0.5875987096362215 0.5875987096362215 0.5875987096362215
98 0.5921460275658109 0.5921460275658109 0.5921460275658109
99 0.5967100943643857 0.5967100943643858 0.5967100943643858
100 0.594287091317803 0.594287091317803 0.594287091317803
101 0.5966812490900216 0.5966812490900217 0.5966812490900217
102 0.5997574580270427 0.5997574580270428 0.5997574580270428
103 0.5997379176798932 0.5997379176798932 0.5997379176798932
104 0.5995964827862369 0.5995964827862369 0.5995964827862369
105 0.5983598579594671 0.5983598579594669 0.5983598579594669
106 0.6014853830107236 0.6014853830107235 0.6014853830107235
107 0.6013151028427031 0.6013151028427032 0.6013151028427032
108 0.6041959083082259 0.604195908308226 0.604195908308226
109 0.6023712120815174 0.6023712120815172 0.6023712120815172
110 0.605184091578376 0.605184091578376 0.605184091578376
111 0.6067007947142942 0.606700794714294 0.606700794714294
112 0.6074386754423814 0.6074386754423815 0.6074386754423815
113 0.6112108929350261 0.6112108929350262 0.6112108929350262
114 0.6112341552530617 0.6112341552530618 0.6112341552530618
115 0.6148993660827429 0.614899366082743 0.614899366082743
116 0.6152557447950476 0.6152557447950476 0.6152557447950476
117 0.613618077605345 0.613618077605345 0.613618077605345
118 0.6172544431606621 0.6172544431606621 0.6172544431606621
119 0.618515260798189 0.6185152607981891 0.6185152607981891
120 0.6190679734747135 0.6190679734747135 0.6190679734747135
121 0.6236627465330954 0.6236627465330955 0.6236627465330955
122 0.6243513111469479 0.6243513111469478 0.6243513111469478
123 0.625617711740803 0.625617711740803 0.625617711740803
124 0.6273744819988477 0.6273744819988478 0.6273744819988478
125 0.6286948511705459 0.6286948511705457 0.6286948511705457
126 0.6311708923022497 0.6311708923022497 0.6311708923022497
127 0.6321060374872786 0.6321060374872787 0.6321060374872787
128 0.6310378318430861 0.6310378318430863 0.6310378318430863
129 0.6336767092010389 0.633676709201039 0.633676709201039
130 0.6350566299069077 0.6350566299069078 0.6350566299069078
131 0.6369548350586085 0.6369548350586087 0.6369548350586087
132 0.6413867718907417 0.6413867718907417 0.6413867718907417
133 0.642410313884306 0.6424103138843058 0.6424103138843058
134 0.6420790584754796 0.6420790584754799 0.6420790584754799
135 0.6442340796182932 0.644234079618293 0.644234079618293
136 0.6449942921716951 0.6449942921716949 0.6449942921716949
137 0.6468608605708673 0.6468608605708673 0.6468608605708673
138 0.6460866906266441 0.6460866906266441 0.6460866906266441
139 0.6484724739643702 0.6484724739643702 0.6484724739643702
140 0.6487395253754186 0.6487395253754185 0.6487395253754185
141 0.6480844584995374 0.6480844584995373 0.6480844584995373
142 0.6480342118925806 0.6480342118925805 0.6480342118925805
143 0.6483301085779926 0.6483301085779927 0.6483301085779927
144 0.6487171935501043 0.6487171935501043 0.6487171935501043
145 0.6495555674921055 0.6495555674921055 0.6495555674921055
146 0.6491461506946797 0.6491461506946797 0.6491461506946797
147 0.6480481692834018 0.6480481692834018 0.6480481692834018
148 0.6486864872902973 0.6486864872902972 0.6486864872902972
149 0.6486911397539042 0.6486911397539044 0.6486911397539044
150 0.6494346034383206 0.6494346034383206 0.6494346034383206
151 0.6481542454536439 0.648154245453644 0.648154245453644
152 0.6473865889584706 0.6473865889584707 0.6473865889584707
153 0.652116283461459 0.652116283461459 0.652116283461459
154 0.654875194380475 0.654875194380475 0.654875194380475
155 0.6564235342689211 0.6564235342689212 0.6564235342689212
156 0.6562355747391939 0.656235574739194 0.656235574739194
157 0.659591861985363 0.6595918619853631 0.6595918619853631
158 0.6609364239678178 0.6609364239678179 0.6609364239678179
159 0.6625545508103708 0.6625545508103708 0.6625545508103708
160 0.6620213784809961 0.662021378480996 0.662021378480996
161 0.6630570168799387 0.6630570168799387 0.6630570168799387
162 0.6624940687834783 0.6624940687834783 0.6624940687834783
163 0.6617282732737483 0.6617282732737482 0.6617282732737482
164 0.6644341461076432 0.6644341461076432 0.6644341461076432
165 0.6653460289746368 0.6653460289746368 0.6653460289746368
166 0.6644369375858076 0.6644369375858075 0.6644369375858075
167 0.6630923756033524 0.6630923756033525 0.6630923756033525
168 0.6615831164092062 0.6615831164092062 0.6615831164092062
169 0.6645039330617498 0.6645039330617498 0.6645039330617498
170 0.6633026669583941 0.6633026669583941 0.6633026669583941
171 0.6645839554357921 0.6645839554357922 0.6645839554357922
172 0.6644704353237786 0.6644704353237786 0.6644704353237786
173 0.6627304139347195 0.6627304139347195 0.6627304139347195
174 0.6635585524567852 0.6635585524567851 0.6635585524567851
175 0.6634478238229359 0.6634478238229359 0.6634478238229359
176 0.6636060075855778 0.6636060075855776 0.6636060075855776
177 0.6598458864983111 0.6598458864983113 0.6598458864983113
178 0.6597509762407262 0.6597509762407262 0.6597509762407262
179 0.6601371307201164 0.6601371307201164 0.6601371307201164
180 0.6629983958384892 0.6629983958384891 0.6629983958384891
181 0.662690402747698 0.6626904027476983 0.6626904027476983
182 0.6624596405527858 0.6624596405527857 0.6624596405527857
183 0.6619078583689825 0.6619078583689826 0.6619078583689826
184 0.659670953866684 0.659670953866684 0.659670953866684
185 0.6565761350752347 0.6565761350752345 0.6565761350752345
186 0.656916695411275 0.6569166954112748 0.6569166954112748
187 0.6579225580431319 0.657922558043132 0.657922558043132
188 0.657033937494174 0.657033937494174 0.657033937494174
189 0.6582231071921514 0.6582231071921513 0.6582231071921513
190 0.6604990923887497 0.6604990923887496 0.6604990923887496
191 0.6619497305414467 0.6619497305414466 0.6619497305414466
192 0.6605558524447562 0.6605558524447563 0.6605558524447563
193 0.6587060329145694 0.6587060329145694 0.6587060329145694
194 0.6588372323882898 0.6588372323882898 0.6588372323882898
195 0.6605679488501348 0.6605679488501348 0.6605679488501348
196 0.6592568846056511 0.6592568846056511 0.6592568846056511
197 0.6578015939893473 0.6578015939893472 0.6578015939893472
198 0.6561434559597733 0.6561434559597733 0.6561434559597733
199 0.6566561574492767 0.6566561574492767 0.6566561574492767
200 0.6558791960268895 0.6558791960268895 0.6558791960268895
201 0.6546974702706835 0.6546974702706834 0.6546974702706834
202 0.6562430186809652 0.6562430186809654 0.6562430186809654
203 0.6566775587818696 0.6566775587818695 0.6566775587818695
204 0.6592401357366654 0.6592401357366655 0.6592401357366655
205 0.6594653149752496 0.6594653149752497 0.6594653149752497
206 0.6609317715042107 0.6609317715042108 0.6609317715042108
207 0.6593750571812718 0.6593750571812718 0.6593750571812718
208 0.6578285782782683 0.6578285782782685 0.6578285782782685
209 0.6573177377742077 0.6573177377742078 0.6573177377742078
210 0.6592019855350874 0.6592019855350872 0.6592019855350872
211 0.6606879824111982 0.6606879824111983 0.6606879824111983
212 0.658899575400625 0.6588995754006252 0.6588995754006252
213 0.6599621980884891 0.6599621980884892 0.6599621980884892
214 0.6601147988948023 0.6601147988948023 0.6601147988948023
215 0.6605651573719705 0.6605651573719706 0.6605651573719706
216 0.6608508186374473 0.6608508186374471 0.6608508186374471
217 0.6617143158829267 0.6617143158829267 0.6617143158829267
218 0.6634468933302147 0.6634468933302144 0.6634468933302144
219 0.66410475168426 0.66410475168426 0.66410475168426
220 0.6626364341698558 0.662636434169856 0.662636434169856
221 0.6623768267005792 0.6623768267005793 0.6623768267005793
222 0.6618259750094972 0.6618259750094974 0.6618259750094974
223 0.6632580033077656 0.6632580033077657 0.6632580033077657
224 0.6645346393215571 0.664534639321557 0.664534639321557
225 0.6636246174400061 0.663624617440006 0.663624617440006
226 0.665577721662271 0.665577721662271 0.665577721662271
227 0.668087260531946 0.6680872605319461 0.6680872605319461
228 0.6702506561092523 0.6702506561092523 0.6702506561092523
229 0.6701194566355315 0.6701194566355316 0.6701194566355316
230 0.6676061957949708 0.6676061957949708 0.6676061957949708
231 0.6671697947086238 0.6671697947086239 0.6671697947086239
232 0.6677327428050843 0.6677327428050843 0.6677327428050843
233 0.6688046704201623 0.6688046704201623 0.6688046704201623
234 0.6680137516069538 0.6680137516069538 0.6680137516069538
235 0.6676406240256635 0.6676406240256634 0.6676406240256634
236 0.6697937841830337 0.6697937841830339 0.6697937841830339
237 0.669815185515627 0.6698151855156268 0.6698151855156268
238 0.6696523492893778 0.6696523492893779 0.6696523492893779
239 0.6699249836567545 0.6699249836567543 0.6699249836567543
240 0.6696188515514069 0.6696188515514067 0.6696188515514067
241 0.6705772590544712 0.6705772590544712 0.6705772590544712
242 0.6711737048889025 0.6711737048889027 0.6711737048889027
243 0.6709783014174041 0.6709783014174041 0.6709783014174041
244 0.6708312835674193 0.6708312835674194 0.6708312835674194
245 0.669233627564738 0.669233627564738 0.669233627564738
246 0.669233627564738 0.669233627564738 0.669233627564738
247 0.6695388291773644 0.6695388291773643 0.6695388291773643
248 0.6698310038918909 0.6698310038918908 0.6698310038918908
249 0.6686623050337849 0.6686623050337849 0.6686623050337849
250 0.6677550746303985 0.6677550746303984 0.6677550746303984
251 0.6683236056831873 0.6683236056831872 0.6683236056831872
252 0.6670209158731966 0.6670209158731963 0.6670209158731963
253 0.6667892231855621 0.6667892231855623 0.6667892231855623
254 0.6660913536444958 0.6660913536444958 0.6660913536444958
255 0.6669753217298464 0.6669753217298465 0.6669753217298465
256 0.6656214548201779 0.6656214548201779 0.6656214548201779
257 0.6651943586610454 0.6651943586610451 0.6651943586610451
258 0.66490311443924 0.6649031144392399 0.6649031144392399
259 0.6647933162981124 0.6647933162981122 0.6647933162981122
260 0.6645895383921208 0.6645895383921209 0.6645895383921209
261 0.6675913079114278 0.667591307911428 0.667591307911428
262 0.6663444476647226 0.6663444476647226 0.6663444476647226
263 0.6667082703187985 0.6667082703187985 0.6667082703187985
264 0.6655311970261998 0.6655311970261998 0.6655311970261998
265 0.666554739019764 0.666554739019764 0.666554739019764
266 0.6674442900614433 0.6674442900614435 0.6674442900614435
267 0.6666552322336775 0.6666552322336775 0.6666552322336775
268 0.6675615321443426 0.6675615321443426 0.6675615321443426
269 0.6668748285159332 0.6668748285159332 0.6668748285159332
270 0.6660643693555743 0.6660643693555744 0.6660643693555744
271 0.6676648168364203 0.6676648168364204 0.6676648168364204
272 0.6671409494342596 0.6671409494342598 0.6671409494342598
273 0.6656158718638493 0.6656158718638492 0.6656158718638492
274 0.6651245717069383 0.6651245717069383 0.6651245717069383
275 0.6632970840020654 0.6632970840020654 0.6632970840020654
276 0.6644695048310572 0.6644695048310573 0.6644695048310573
277 0.6630477119527248 0.6630477119527245 0.6630477119527245
278 0.6609922535311031 0.6609922535311032 0.6609922535311032
279 0.661695706028498 0.6616957060284983 0.6616957060284983
280 0.6625619947521421 0.6625619947521422 0.6625619947521422
281 0.6620334748863747 0.6620334748863745 0.6620334748863745
282 0.6605102583014067 0.6605102583014067 0.6605102583014067
283 0.6610946077304597 0.6610946077304597 0.6610946077304597
284 0.6612862892310726 0.6612862892310726 0.6612862892310726
285 0.6605828367336775 0.6605828367336776 0.6605828367336776
286 0.6616435984360988 0.6616435984360988 0.6616435984360988
287 0.6626550440242844 0.6626550440242843 0.6626550440242843
288 0.6605930721536132 0.6605930721536132 0.6605930721536132
289 0.6607624218289122 0.6607624218289121 0.6607624218289121
290 0.6613197869690437 0.6613197869690438 0.6613197869690438
291 0.6626801673277625 0.6626801673277627 0.6626801673277627
292 0.6630272411128535 0.6630272411128533 0.6630272411128533
293 0.66308400116886 0.6630840011688599 0.6630840011688599
294 0.6630495729381672 0.6630495729381674 0.6630495729381674
295 0.6621451340129451 0.6621451340129451 0.6621451340129451
296 0.664616522681042 0.6646165226810419 0.6646165226810419
297 0.6655535288515139 0.6655535288515139 0.6655535288515139
298 0.6665379901507782 0.6665379901507784 0.6665379901507784
299 0.6664495933422432 0.6664495933422433 0.6664495933422433
300 0.6648984619756327 0.6648984619756327 0.6648984619756327
301 0.6638646845621328 0.6638646845621329 0.6638646845621329
302 0.6629220954353324 0.6629220954353324 0.6629220954353324
303 0.6632170616280233 0.6632170616280233 0.6632170616280233
304 0.6638907383583329 0.6638907383583329 0.6638907383583329
305 0.6645979128266133 0.6645979128266134 0.6645979128266134
306 0.6656605355144778 0.6656605355144776 0.6656605355144776
307 0.6652855469477441 0.6652855469477442 0.6652855469477442
308 0.6659350308672967 0.6659350308672968 0.6659350308672968
309 0.6652594931515444 0.6652594931515445 0.6652594931515445
310 0.6652222734426879 0.6652222734426877 0.6652222734426877
311 0.6657033381796629 0.665703338179663 0.665703338179663
312 0.6650175650439749 0.6650175650439749 0.6650175650439749
313 0.6647905248199478 0.6647905248199479 0.6647905248199479
314 0.6642331596798161 0.6642331596798162 0.6642331596798162
315 0.6649263767572755 0.6649263767572755 0.6649263767572755
316 0.6675736285497209 0.667573628549721 0.667573628549721
317 0.6676806352126848 0.6676806352126846 0.6676806352126846
318 0.6685208701401286 0.6685208701401287 0.6685208701401287
319 0.6676406240256635 0.6676406240256634 0.6676406240256634
320 0.6699538289311189 0.6699538289311185 0.6699538289311185
321 0.6704907232313791 0.670490723231379 0.670490723231379
322 0.6725126839150289 0.6725126839150289 0.6725126839150289
323 0.6724112602083939 0.6724112602083939 0.6724112602083939
324 0.6710080771844897 0.6710080771844896 0.6710080771844896
325 0.6711243887746676 0.6711243887746674 0.6711243887746674
326 0.6710090076772112 0.6710090076772111 0.6710090076772111
327 0.6713830657512226 0.6713830657512228 0.6713830657512228
328 0.6724354530191513 0.6724354530191512 0.6724354530191512
329 0.6725164058859149 0.6725164058859147 0.6725164058859147
330 0.6717989959976983 0.6717989959976984 0.6717989959976984
331 0.6736869657294634 0.6736869657294635 0.6736869657294635
332 0.6732738269611521 0.6732738269611521 0.6732738269611521
333 0.6717375834780845 0.6717375834780847 0.6717375834780847
334 0.6727266972409559 0.672726697240956 0.672726697240956
335 0.6733826946095587 0.6733826946095586 0.6733826946095586
336 0.6714863504433005 0.6714863504433004 0.6714863504433004
337 0.6710583237914463 0.6710583237914465 0.6710583237914465
338 0.6723237938925805 0.6723237938925803 0.6723237938925803
339 0.6724252175992155 0.6724252175992153 0.6724252175992153
340 0.6729053518434691 0.6729053518434691 0.6729053518434691
341 0.6725303632767361 0.672530363276736 0.672530363276736
342 0.6727406546317773 0.6727406546317773 0.6727406546317773
343 0.6728560357292339 0.6728560357292337 0.6728560357292337
344 0.6723898588758014 0.6723898588758013 0.6723898588758013
345 0.6709606220556967 0.6709606220556971 0.6709606220556971
346 0.6698384478336621 0.6698384478336623 0.6698384478336623
347 0.6681328546752957 0.6681328546752957 0.6681328546752957
348 0.6710024942281614 0.6710024942281613 0.6710024942281613
349 0.6708871131307049 0.6708871131307048 0.6708871131307048
350 0.6711429986290957 0.6711429986290957 0.6711429986290957
351 0.6707689405550841 0.6707689405550842 0.6707689405550842
352 0.6716975722910631 0.6716975722910632 0.6716975722910632
353 0.6711653304544102 0.67116533045441 0.67116533045441
354 0.6708108127275481 0.6708108127275482 0.6708108127275482
355 0.6716156889315782 0.6716156889315783 0.6716156889315783
356 0.6718483121119335 0.6718483121119337 0.6718483121119337
357 0.6733873470731658 0.6733873470731657 0.6733873470731657
358 0.6718315632429481 0.6718315632429482 0.6718315632429482
359 0.672463367800794 0.6724633678007939 0.6724633678007939
360 0.6720669779014681 0.672066977901468 0.672066977901468
361 0.6736683558750353 0.6736683558750353 0.6736683558750353
362 0.6736637034114281 0.6736637034114281 0.6736637034114281
363 0.6736627729187067 0.6736627729187066 0.6736627729187066
364 0.6744146110376156 0.6744146110376157 0.6744146110376157
365 0.6748854403546554 0.6748854403546551 0.6748854403546551
366 0.6738032773196412 0.6738032773196413 0.6738032773196413
367 0.6751189940277323 0.6751189940277321 0.6751189940277321
368 0.675230653154303 0.6752306531543028 0.6752306531543028
369 0.6760699575890251 0.6760699575890253 0.6760699575890253
370 0.6740982435123322 0.6740982435123322 0.6740982435123322
371 0.6743904182268586 0.6743904182268587 0.6743904182268587
372 0.6757005519786208 0.6757005519786209 0.6757005519786209
373 0.6755125924488936 0.6755125924488935 0.6755125924488935
374 0.6755423682159789 0.6755423682159791 0.6755423682159791
375 0.6740545103544254 0.6740545103544253 0.6740545103544253
376 0.6739465731987401 0.6739465731987402 0.6739465731987402
377 0.6748705524711126 0.6748705524711124 0.6748705524711124
378 0.6761825472083173 0.6761825472083175 0.6761825472083175
379 0.6741698914518818 0.6741698914518817 0.6741698914518817
380 0.6726066636798925 0.6726066636798926 0.6726066636798926
381 0.6747970435461197 0.6747970435461199 0.6747970435461199
382 0.6742936469838307 0.6742936469838307 0.6742936469838307
383 0.6751236464913392 0.6751236464913392 0.6751236464913392
384 0.6748798573983266 0.6748798573983266 0.6748798573983266
385 0.6756140161555287 0.6756140161555286 0.6756140161555286
386 0.6761844081937604 0.6761844081937602 0.6761844081937602
387 0.6764244753158871 0.6764244753158871 0.6764244753158871
388 0.6755758659539505 0.6755758659539505 0.6755758659539505
389 0.6773465936028166 0.6773465936028165 0.6773465936028165
390 0.6773782303553448 0.6773782303553447 0.6773782303553447
391 0.6777597323711274 0.6777597323711277 0.6777597323711277
392 0.677266571228774 0.677266571228774 0.677266571228774
393 0.6775382751034295 0.6775382751034292 0.6775382751034292
394 0.6769455512398836 0.6769455512398834 0.6769455512398834
395 0.6777764812401135 0.6777764812401134 0.6777764812401134
396 0.6788921420130982 0.6788921420130982 0.6788921420130982
397 0.679208509538382 0.6792085095383817 0.6792085095383817
398 0.6778909318448483 0.6778909318448482 0.6778909318448482
399 0.6782984876568313 0.6782984876568312 0.6782984876568312
400 0.6782687118897456 0.6782687118897455 0.6782687118897455
401 0.6777336785749278 0.6777336785749278 0.6777336785749278
402 0.6777262346331564 0.6777262346331565 0.6777262346331565
403 0.6773009994594668 0.6773009994594665 0.6773009994594665
404 0.6774442953385654 0.6774442953385655 0.6774442953385655
405 0.6784985435919368 0.6784985435919367 0.6784985435919367
406 0.6801557511287892 0.6801557511287893 0.6801557511287893
407 0.6794923098184154 0.6794923098184154 0.6794923098184154
408 0.6800785202329112 0.6800785202329113 0.6800785202329113
409 0.6794104264589302 0.6794104264589302 0.6794104264589302
410 0.6799687220917833 0.6799687220917834 0.6799687220917834
411 0.6802432174446029 0.680243217444603 0.680243217444603
412 0.6814575104460586 0.6814575104460586 0.6814575104460586
413 0.6812918827416453 0.6812918827416454 0.6812918827416454
414 0.6802590358208673 0.6802590358208672 0.6802590358208672
415 0.6794848658766438 0.679484865876644 0.679484865876644
416 0.6805549325062793 0.6805549325062794 0.6805549325062794
417 0.6800571189003185 0.6800571189003186 0.6800571189003186
418 0.6791154602662395 0.6791154602662396 0.6791154602662396
419 0.6798496190234414 0.6798496190234415 0.6798496190234415
420 0.680302768978774 0.6803027689787742 0.6803027689787742
421 0.6795425564253724 0.6795425564253722 0.6795425564253722
422 0.679103363860861 0.679103363860861 0.679103363860861
423 0.6789591374890407 0.6789591374890406 0.6789591374890406
424 0.679101502875418 0.6791015028754182 0.6791015028754182
425 0.6786632408036286 0.6786632408036285 0.6786632408036285
426 0.6795611662798003 0.6795611662798005 0.6795611662798005
427 0.6793676237937448 0.6793676237937449 0.6793676237937449
428 0.6786762677017285 0.6786762677017284 0.6786762677017284
429 0.6796393276684001 0.6796393276684002 0.6796393276684002
430 0.6807726678030922 0.6807726678030922 0.6807726678030922
431 0.6806489122711431 0.680648912271143 0.680648912271143
432 0.6804991029429941 0.6804991029429941 0.6804991029429941
433 0.6814454140406802 0.6814454140406804 0.6814454140406804
434 0.6807670848467637 0.6807670848467637 0.6807670848467637
435 0.6802553138499814 0.6802553138499814 0.6802553138499814
436 0.6801957623158107 0.6801957623158105 0.6801957623158105
437 0.681474259315044 0.6814742593150442 0.6814742593150442
438 0.6816063892814862 0.6816063892814862 0.6816063892814862
439 0.6810611205467331 0.681061120546733 0.681061120546733
440 0.6817422412188139 0.6817422412188138 0.6817422412188138
441 0.6820269719915688 0.682026971991569 0.682026971991569
442 0.6821646849143395 0.6821646849143396 0.6821646849143396
443 0.6814091248245447 0.6814091248245449 0.6814091248245449
444 0.6822884404462883 0.6822884404462884 0.6822884404462884
445 0.682829987210156 0.6828299872101561 0.6828299872101561
446 0.6820455818459975 0.6820455818459975 0.6820455818459975
447 0.6812155823384887 0.6812155823384889 0.6812155823384889
448 0.680935504029341 0.680935504029341 0.680935504029341
449 0.6806126230550072 0.6806126230550075 0.6806126230550075
450 0.6806852014872787 0.6806852014872785 0.6806852014872785
451 0.6804404819015446 0.6804404819015444 0.6804404819015444
452 0.6820809405694116 0.6820809405694114 0.6820809405694114
453 0.6817366582624854 0.6817366582624854 0.6817366582624854
454 0.6815496292254795 0.6815496292254795 0.6815496292254795
455 0.6818473868963347 0.6818473868963345 0.6818473868963345
456 0.6818185416219703 0.6818185416219704 0.6818185416219704
457 0.681618485686865 0.6816184856868648 0.6816184856868648
458 0.6811988334695035 0.6811988334695034 0.6811988334695034
459 0.6808973538277627 0.6808973538277626 0.6808973538277626
460 0.6813086316106312 0.6813086316106312 0.6813086316106312
461 0.6810890353283756 0.6810890353283755 0.6810890353283755
462 0.6812109298748817 0.6812109298748819 0.6812109298748819
463 0.6804963114648299 0.6804963114648298 0.6804963114648298
464 0.6812016249476678 0.6812016249476677 0.6812016249476677
465 0.6812481495837386 0.6812481495837387 0.6812481495837387
466 0.6816705932792644 0.6816705932792643 0.6816705932792643
467 0.6809578358546552 0.6809578358546551 0.6809578358546551
468 0.6806544952274718 0.6806544952274717 0.6806544952274717
469 0.6815998758324364 0.6815998758324363 0.6815998758324363
470 0.6811634747460894 0.6811634747460894 0.6811634747460894
471 0.6825945725516364 0.6825945725516365 0.6825945725516365
472 0.6831733390243607 0.6831733390243608 0.6831733390243608
473 0.684020087400855 0.684020087400855 0.684020087400855
474 0.6835632154746367 0.6835632154746367 0.6835632154746367
475 0.6830951776357618 0.6830951776357616 0.6830951776357616
476 0.6831314668518971 0.6831314668518967 0.6831314668518967
477 0.6833975877702236 0.6833975877702235 0.6833975877702235
478 0.6837502445116426 0.6837502445116427 0.6837502445116427
479 0.683603226661658 0.6836032266616578 0.6836032266616578
480 0.6839586748812411 0.683958674881241 0.683958674881241
481 0.6851497055646611 0.6851497055646613 0.6851497055646613
482 0.6858522275693347 0.6858522275693348 0.6858522275693348
483 0.6866729221496292 0.6866729221496289 0.6866729221496289
484 0.6868376193613208 0.6868376193613207 0.6868376193613207
485 0.6862393125414463 0.6862393125414462 0.6862393125414462
486 0.6861667341091755 0.6861667341091756 0.6861667341091756
487 0.6867185162929789 0.6867185162929786 0.6867185162929786
488 0.6863053775246674 0.6863053775246674 0.6863053775246674
489 0.6857954675133281 0.6857954675133281 0.6857954675133281
490 0.6863035165392245 0.6863035165392246 0.6863035165392246
491 0.6870990878160405 0.6870990878160403 0.6870990878160403
492 0.6865268347923655 0.6865268347923656 0.6865268347923656
493 0.6859238755088841 0.6859238755088843 0.6859238755088843
494 0.686291420133846 0.686291420133846 0.686291420133846
495 0.6853851202231809 0.685385120223181 0.685385120223181
496 0.6852678781402819 0.685267878140282 0.685267878140282
497 0.6852678781402819 0.685267878140282 0.685267878140282
498 0.6858866558000277 0.6858866558000276 0.6858866558000276
499 0.686661756236972 0.686661756236972 0.686661756236972


==> expres/radon/radononly1_trainaccsconf.txt <==
round avg lowquant highquant
0 0.5222153028388777 0.0 0.930492721422
1 0.5222153028388777 0.0 0.930492721422
2 0.5222153028388777 0.0 0.930492721422
3 0.5222153028388777 0.0 0.930492721422
4 0.5222153028388777 0.0 0.930492721422
5 0.5222153028388777 0.0 0.930492721422
6 0.5222153028388777 0.0 0.930492721422
7 0.5222153028388777 0.0 0.930492721422
8 0.5222153028388777 0.0 0.930492721422
9 0.5222153028388777 0.0 0.930492721422
10 0.5222153028388777 0.0 0.930492721422
11 0.5222153028388777 0.0 0.930492721422
12 0.5222153028388777 0.0 0.930492721422
13 0.5222153028388777 0.0 0.930492721422
14 0.5222153028388777 0.0 0.930492721422
15 0.5222153028388777 0.0 0.930492721422
16 0.5222153028388777 0.0 0.930492721422
17 0.5222153028388777 0.0 0.930492721422
18 0.5222153028388777 0.0 0.930492721422
19 0.5222153028388777 0.0 0.930492721422
20 0.5222153028388777 0.0 0.930492721422
21 0.5222153028388777 0.0 0.930492721422
22 0.5222153028388777 0.0 0.930492721422
23 0.5222153028388777 0.0 0.930492721422
24 0.5222153028388777 0.0 0.930492721422
25 0.5222153028388777 0.0 0.930492721422
26 0.5222153028388777 0.0 0.930492721422
27 0.5222153028388776 0.0 0.930492721422
28 0.5211603224291022 0.0 0.930492721422
29 0.5211603224291022 0.0 0.930492721422
30 0.5211603224291022 0.0 0.930492721422
31 0.5190503616095511 0.0 0.930492721422
32 0.5190503616095511 0.0 0.930492721422
33 0.5190503616095511 0.0 0.930492721422
34 0.5158854203802246 0.0 0.930492721422
35 0.5158854203802246 0.0 0.930492721422
36 0.5137754595606736 0.0 0.930492721422
37 0.5137754595606736 0.0 0.930492721422
38 0.5137754595606736 0.0 0.930492721422
39 0.5127204791508981 0.0 0.930492721422
40 0.5137754595606736 0.0 0.930492721422
41 0.5137754595606736 0.0 0.930492721422
42 0.5137754595606736 0.0 0.930492721422
43 0.5127204791508981 0.0 0.930492721422
44 0.5127204791508981 0.0 0.930492721422
45 0.5127204791508981 0.0 0.930492721422
46 0.5137754595606736 0.0 0.930492721422
47 0.5137754595606736 0.0 0.930492721422
48 0.5179953811997756 0.0 0.930492721422
49 0.5179953811997756 0.0 0.930492721422
50 0.5232702832486532 0.0 0.930492721422
51 0.5264352244779797 0.0 0.930492721422
52 0.5243252636584287 0.0 0.930492721422
53 0.5274902048877552 0.0 0.930492721422
54 0.5264352244779797 0.0 0.930492721422
55 0.5274902048877552 0.0 0.930492721422
56 0.5264352244779797 0.0 0.930492721422
57 0.5285451852975308 0.0 0.930492721422
58 0.5327651069366327 0.0 0.930492721422
59 0.5327651069366327 0.0 0.930492721422
60 0.5327651069366327 0.0 0.930492721422
61 0.5327651069366327 0.0 0.930492721422
62 0.5338200873464082 0.0 0.930492721422
63 0.5348750677561838 0.0 0.930492721422
64 0.5359300481659592 0.0 0.930492721422
65 0.5359300481659592 0.0 0.930492721422
66 0.5401499698050612 0.0 0.930492721422
67 0.5401499698050612 0.0 0.930492721422
68 0.5412049502148368 0.0 0.930492721422
69 0.5401499698050614 0.0 0.930492721422
70 0.5422599306246123 0.0 0.930492721422
71 0.5454248718539388 0.0 0.930492721422
72 0.5433149110343879 0.0 0.930492721422
73 0.5475348326734898 0.0 0.930492721422
74 0.553864715132143 0.0 0.930492721422
75 0.5570296563614695 0.0 0.930492721422
76 0.560194597590796 0.0 0.930492721422
77 0.560194597590796 0.0 0.930492721422
78 0.5623045584103471 0.0 0.930492721422
79 0.5612495780005715 0.0 0.930492721422
80 0.5612495780005715 0.0 0.930492721422
81 0.5623045584103471 0.0 0.930492721422
82 0.5665244800494491 0.0 0.930492721422
83 0.5654694996396736 0.0 0.930492721422
84 0.5675794604592246 0.0 0.930492721422
85 0.5686344408690001 0.0 0.930492721422
86 0.5707444016885511 0.0 0.930492721422
87 0.5728543625081021 0.0 0.930492721422
88 0.5739093429178777 0.0 0.930492721422
89 0.5760193037374287 0.0 0.930492721422
90 0.5749643233276532 0.0 0.930492721422
91 0.5802392253765307 0.0 0.930492721422
92 0.5791842449667552 0.0 0.930492721422
93 0.5802392253765307 0.0 0.930492721422
94 0.5781292645569798 0.0 0.930492721422
95 0.5812942057863062 0.0 0.930492721422
96 0.5823491861960817 0.0 0.930492721422
97 0.5834041666058573 0.0 0.930492721422
98 0.5844591470156327 0.0 0.930492721422
99 0.5939539707036124 0.0 0.930492721422
100 0.5886790686547347 0.0 0.930492721422
101 0.5939539707036124 0.0 0.930492721422
102 0.5960639315231634 0.0 0.930492721422
103 0.597118911932939 0.0 0.930492721422
104 0.5971189119329388 0.0 0.930492721422
105 0.5950089511133879 0.0 0.930492721422
106 0.5981738923427143 0.0 0.930492721422
107 0.5981738923427143 0.0 0.930492721422
108 0.5992288727524898 0.0 0.930492721422
109 0.5981738923427143 0.0 0.930492721422
110 0.6002838531622654 0.0 0.930492721422
111 0.6023938139818164 0.0 0.930492721422
112 0.6034487943915919 0.0 0.930492721422
113 0.6066137356209185 0.0 0.930492721422
114 0.6087236964404694 0.0 0.930492721422
115 0.613998598489347 0.0 0.930492721422
116 0.6129436180795714 0.0 0.930492721422
117 0.6108336572600206 0.0 0.930492721422
118 0.6150535788991225 0.0 0.930492721422
119 0.6171635397186735 0.0 0.930492721422
120 0.6182185201284491 0.0 0.930492721422
121 0.6182185201284491 0.0 0.930492721422
122 0.6182185201284491 0.0 0.930492721422
123 0.6192735005382245 0.0 0.930492721422
124 0.6224384417675511 0.0 0.930492721422
125 0.6266583634066533 0.0 0.930492721422
126 0.6308782850457552 0.0 0.930492721422
127 0.6319332654555306 0.0 0.930492721422
128 0.6308782850457552 0.0 0.930492721422
129 0.6350982066848573 0.0 0.930492721422
130 0.6361531870946328 0.0 0.930492721422
131 0.6382631479141838 0.465246360711 0.930492721422
132 0.6477579716021633 0.465246360711 0.930492721422
133 0.6488129520119389 0.465246360711 0.930492721422
134 0.6477579716021633 0.465246360711 0.930492721422
135 0.6498679324217144 0.465246360711 0.930492721422
136 0.6498679324217144 0.465246360711 0.930492721422
137 0.6530328736510409 0.465246360711 0.930492721422
138 0.6488129520119389 0.465246360711 0.930492721422
139 0.655142834470592 0.465246360711 0.930492721422
140 0.6561978148803674 0.465246360711 0.930492721422
141 0.6540878540608165 0.465246360711 0.930492721422
142 0.6540878540608164 0.465246360711 0.930492721422
143 0.6561978148803674 0.465246360711 0.930492721422
144 0.655142834470592 0.465246360711 0.930492721422
145 0.655142834470592 0.465246360711 0.930492721422
146 0.6540878540608164 0.465246360711 0.930492721422
147 0.6498679324217143 0.465246360711 0.930492721422
148 0.6509229128314898 0.465246360711 0.930492721422
149 0.6519778932412654 0.465246360711 0.930492721422
150 0.653032873651041 0.465246360711 0.930492721422
151 0.6498679324217144 0.465246360711 0.930492721422
152 0.6498679324217144 0.465246360711 0.930492721422
153 0.6583077756999185 0.465246360711 0.930492721422
154 0.655142834470592 0.465246360711 0.930492721422
155 0.6561978148803674 0.465246360711 0.930492721422
156 0.6551428344705919 0.465246360711 0.930492721422
157 0.6561978148803675 0.465246360711 0.930492721422
158 0.655142834470592 0.465246360711 0.930492721422
159 0.655142834470592 0.465246360711 0.930492721422
160 0.6530328736510409 0.465246360711 0.930492721422
161 0.655142834470592 0.465246360711 0.930492721422
162 0.6540878540608164 0.465246360711 0.930492721422
163 0.6561978148803674 0.465246360711 0.930492721422
164 0.659362756109694 0.465246360711 0.930492721422
165 0.6625276973390204 0.465246360711 0.930492721422
166 0.659362756109694 0.465246360711 0.930492721422
167 0.6572527952901429 0.465246360711 0.930492721422
168 0.655142834470592 0.465246360711 0.930492721422
169 0.6604177365194693 0.465246360711 0.930492721422
170 0.6583077756999185 0.465246360711 0.930492721422
171 0.659362756109694 0.465246360711 0.930492721422
172 0.659362756109694 0.465246360711 0.930492721422
173 0.6572527952901429 0.465246360711 0.930492721422
174 0.6561978148803674 0.465246360711 0.930492721422
175 0.6583077756999185 0.465246360711 0.930492721422
176 0.6572527952901429 0.465246360711 0.930492721422
177 0.659362756109694 0.465246360711 0.930492721422
178 0.6593627561096941 0.465246360711 0.930492721422
179 0.6593627561096941 0.465246360711 0.930492721422
180 0.6593627561096941 0.465246360711 0.930492721422
181 0.6604177365194696 0.465246360711 0.930492721422
182 0.6604177365194693 0.465246360711 0.930492721422
183 0.6604177365194693 0.465246360711 0.930492721422
184 0.6572527952901429 0.465246360711 0.930492721422
185 0.657252795290143 0.465246360711 0.930492721422
186 0.6583077756999185 0.465246360711 0.930492721422
187 0.6583077756999185 0.465246360711 0.930492721422
188 0.6572527952901429 0.465246360711 0.930492721422
189 0.6593627561096941 0.465246360711 0.930492721422
190 0.661472716929245 0.465246360711 0.930492721422
191 0.661472716929245 0.465246360711 0.930492721422
192 0.6625276973390206 0.465246360711 0.930492721422
193 0.659362756109694 0.465246360711 0.930492721422
194 0.659362756109694 0.465246360711 0.930492721422
195 0.6604177365194696 0.465246360711 0.930492721422
196 0.659362756109694 0.465246360711 0.930492721422
197 0.6614727169292451 0.465246360711 0.930492721422
198 0.6583077756999185 0.465246360711 0.930492721422
199 0.6604177365194696 0.465246360711 0.930492721422
200 0.6583077756999185 0.465246360711 0.930492721422
201 0.657252795290143 0.465246360711 0.930492721422
202 0.6593627561096941 0.465246360711 0.930492721422
203 0.6604177365194696 0.465246360711 0.930492721422
204 0.6625276973390206 0.465246360711 0.930492721422
205 0.6625276973390206 0.465246360711 0.930492721422
206 0.661472716929245 0.465246360711 0.930492721422
207 0.6625276973390206 0.465246360711 0.930492721422
208 0.6625276973390206 0.465246360711 0.930492721422
209 0.6625276973390206 0.465246360711 0.930492721422
210 0.663582677748796 0.465246360711 0.930492721422
211 0.6625276973390206 0.465246360711 0.930492721422
212 0.6625276973390206 0.465246360711 0.930492721422
213 0.6646376581585715 0.465246360711 0.930492721422
214 0.6646376581585715 0.465246360711 0.930492721422
215 0.663582677748796 0.465246360711 0.930492721422
216 0.663582677748796 0.465246360711 0.930492721422
217 0.6646376581585715 0.465246360711 0.930492721422
218 0.6667476189781225 0.465246360711 0.930492721422
219 0.6656926385683469 0.465246360711 0.930492721422
220 0.667802599387898 0.465246360711 0.930492721422
221 0.6667476189781225 0.465246360711 0.930492721422
222 0.6667476189781225 0.465246360711 0.930492721422
223 0.667802599387898 0.465246360711 0.930492721422
224 0.6667476189781225 0.465246360711 0.930492721422
225 0.669912560207449 0.465246360711 0.930492721422
226 0.6688575797976736 0.465246360711 0.930492721422
227 0.6667476189781224 0.465246360711 0.930492721422
228 0.6709675406172245 0.465246360711 0.930492721422
229 0.6720225210270001 0.465246360711 0.930492721422
230 0.6688575797976736 0.465246360711 0.930492721422
231 0.667802599387898 0.465246360711 0.930492721422
232 0.669912560207449 0.465246360711 0.930492721422
233 0.6688575797976735 0.465246360711 0.930492721422
234 0.6709675406172245 0.465246360711 0.930492721422
235 0.6709675406172245 0.465246360711 0.930492721422
236 0.6699125602074489 0.465246360711 0.930492721422
237 0.6709675406172245 0.465246360711 0.930492721422
238 0.6709675406172245 0.465246360711 0.930492721422
239 0.6699125602074489 0.465246360711 0.930492721422
240 0.6709675406172245 0.465246360711 0.930492721422
241 0.6720225210270001 0.465246360711 0.930492721422
242 0.6730775014367756 0.465246360711 0.930492721422
243 0.6730775014367756 0.465246360711 0.930492721422
244 0.6720225210270001 0.465246360711 0.930492721422
245 0.6720225210270001 0.465246360711 0.930492721422
246 0.6720225210270001 0.465246360711 0.930492721422
247 0.6720225210270001 0.465246360711 0.930492721422
248 0.6709675406172245 0.465246360711 0.930492721422
249 0.6720225210270001 0.465246360711 0.930492721422
250 0.6720225210270001 0.465246360711 0.930492721422
251 0.6720225210270001 0.465246360711 0.930492721422
252 0.6709675406172245 0.465246360711 0.930492721422
253 0.669912560207449 0.465246360711 0.930492721422
254 0.6709675406172245 0.465246360711 0.930492721422
255 0.6709675406172245 0.465246360711 0.930492721422
256 0.669912560207449 0.465246360711 0.930492721422
257 0.669912560207449 0.465246360711 0.930492721422
258 0.669912560207449 0.465246360711 0.930492721422
259 0.6688575797976736 0.465246360711 0.930492721422
260 0.6688575797976736 0.465246360711 0.930492721422
261 0.6730775014367756 0.465246360711 0.930492721422
262 0.6709675406172245 0.465246360711 0.930492721422
263 0.6720225210270001 0.465246360711 0.930492721422
264 0.6709675406172245 0.465246360711 0.930492721422
265 0.6720225210270001 0.465246360711 0.930492721422
266 0.6709675406172245 0.465246360711 0.930492721422
267 0.6720225210270001 0.465246360711 0.930492721422
268 0.6720225210270001 0.465246360711 0.930492721422
269 0.6720225210270001 0.465246360711 0.930492721422
270 0.669912560207449 0.465246360711 0.930492721422
271 0.6730775014367757 0.465246360711 0.930492721422
272 0.6720225210270001 0.465246360711 0.930492721422
273 0.667802599387898 0.465246360711 0.930492721422
274 0.667802599387898 0.465246360711 0.930492721422
275 0.6646376581585716 0.465246360711 0.930492721422
276 0.665692638568347 0.465246360711 0.930492721422
277 0.6667476189781226 0.465246360711 0.930492721422
278 0.6667476189781225 0.465246360711 0.930492721422
279 0.6667476189781226 0.465246360711 0.930492721422
280 0.665692638568347 0.465246360711 0.930492721422
281 0.667802599387898 0.465246360711 0.930492721422
282 0.667802599387898 0.465246360711 0.930492721422
283 0.6688575797976736 0.465246360711 0.930492721422
284 0.669912560207449 0.465246360711 0.930492721422
285 0.6678025993878981 0.465246360711 0.930492721422
286 0.669912560207449 0.465246360711 0.930492721422
287 0.6688575797976736 0.465246360711 0.930492721422
288 0.6688575797976736 0.465246360711 0.930492721422
289 0.6688575797976736 0.465246360711 0.930492721422
290 0.6688575797976736 0.465246360711 0.930492721422
291 0.6688575797976736 0.465246360711 0.930492721422
292 0.6688575797976736 0.465246360711 0.930492721422
293 0.6688575797976736 0.465246360711 0.930492721422
294 0.6688575797976736 0.465246360711 0.930492721422
295 0.669912560207449 0.465246360711 0.930492721422
296 0.6699125602074492 0.465246360711 0.930492721422
297 0.667802599387898 0.465246360711 0.930492721422
298 0.669912560207449 0.465246360711 0.930492721422
299 0.6688575797976736 0.465246360711 0.930492721422
300 0.6699125602074492 0.465246360711 0.930492721422
301 0.6709675406172246 0.465246360711 0.930492721422
302 0.6709675406172246 0.465246360711 0.930492721422
303 0.6709675406172246 0.465246360711 0.930492721422
304 0.6709675406172246 0.465246360711 0.930492721422
305 0.669912560207449 0.465246360711 0.930492721422
306 0.6709675406172245 0.465246360711 0.930492721422
307 0.6720225210270001 0.465246360711 0.930492721422
308 0.6709675406172245 0.465246360711 0.930492721422
309 0.6720225210270001 0.465246360711 0.930492721422
310 0.6720225210270001 0.465246360711 0.930492721422
311 0.6720225210270001 0.465246360711 0.930492721422
312 0.6720225210270001 0.465246360711 0.930492721422
313 0.6709675406172245 0.465246360711 0.930492721422
314 0.669912560207449 0.465246360711 0.930492721422
315 0.6709675406172246 0.465246360711 0.930492721422
316 0.6730775014367757 0.465246360711 0.930492721422
317 0.6741324818465511 0.465246360711 0.930492721422
318 0.6762424426661022 0.465246360711 0.930492721422
319 0.6741324818465511 0.465246360711 0.930492721422
320 0.6762424426661022 0.465246360711 0.930492721422
321 0.6762424426661022 0.465246360711 0.930492721422
322 0.6762424426661022 0.465246360711 0.930492721422
323 0.6762424426661022 0.465246360711 0.930492721422
324 0.6783524034856531 0.465246360711 0.930492721422
325 0.6783524034856531 0.465246360711 0.930492721422
326 0.6772974230758777 0.465246360711 0.930492721422
327 0.6772974230758777 0.465246360711 0.930492721422
328 0.6762424426661022 0.465246360711 0.930492721422
329 0.6762424426661022 0.465246360711 0.930492721422
330 0.6772974230758777 0.465246360711 0.930492721422
331 0.6772974230758777 0.465246360711 0.930492721422
332 0.6772974230758777 0.465246360711 0.930492721422
333 0.6772974230758777 0.465246360711 0.930492721422
334 0.6783524034856531 0.465246360711 0.930492721422
335 0.6772974230758777 0.465246360711 0.930492721422
336 0.6772974230758777 0.465246360711 0.930492721422
337 0.6772974230758777 0.465246360711 0.930492721422
338 0.6772974230758777 0.465246360711 0.930492721422
339 0.6783524034856531 0.465246360711 0.930492721422
340 0.6783524034856531 0.465246360711 0.930492721422
341 0.6783524034856531 0.465246360711 0.930492721422
342 0.6794073838954285 0.465246360711 0.930492721422
343 0.6794073838954285 0.465246360711 0.930492721422
344 0.6804623643052041 0.465246360711 0.930492721422
345 0.6783524034856531 0.465246360711 0.930492721422
346 0.6783524034856531 0.465246360711 0.930492721422
347 0.6762424426661022 0.465246360711 0.930492721422
348 0.6783524034856531 0.465246360711 0.930492721422
349 0.6783524034856531 0.465246360711 0.930492721422
350 0.6794073838954285 0.465246360711 0.930492721422
351 0.6794073838954287 0.465246360711 0.930492721422
352 0.6794073838954285 0.465246360711 0.930492721422
353 0.6794073838954285 0.465246360711 0.930492721422
354 0.6794073838954285 0.465246360711 0.930492721422
355 0.6794073838954285 0.465246360711 0.930492721422
356 0.6794073838954285 0.465246360711 0.930492721422
357 0.6825723251247552 0.465246360711 0.930492721422
358 0.6804623643052041 0.465246360711 0.930492721422
359 0.6815173447149796 0.465246360711 0.930492721422
360 0.6825723251247552 0.465246360711 0.930492721422
361 0.6825723251247552 0.465246360711 0.930492721422
362 0.6825723251247552 0.465246360711 0.930492721422
363 0.6825723251247552 0.465246360711 0.930492721422
364 0.6836273055345307 0.465246360711 0.930492721422
365 0.6836273055345307 0.465246360711 0.930492721422
366 0.6836273055345307 0.465246360711 0.930492721422
367 0.6846822859443062 0.465246360711 0.930492721422
368 0.6846822859443062 0.465246360711 0.930492721422
369 0.6857372663540818 0.465246360711 0.930492721422
370 0.6836273055345307 0.465246360711 0.930492721422
371 0.6836273055345307 0.465246360711 0.930492721422
372 0.6867922467638573 0.465246360711 0.930492721422
373 0.6846822859443062 0.465246360711 0.930492721422
374 0.6846822859443062 0.465246360711 0.930492721422
375 0.6846822859443061 0.465246360711 0.930492721422
376 0.6846822859443061 0.465246360711 0.930492721422
377 0.6846822859443062 0.465246360711 0.930492721422
378 0.6878472271736328 0.465246360711 0.930492721422
379 0.6857372663540817 0.465246360711 0.930492721422
380 0.6815173447149796 0.465246360711 0.930492721422
381 0.6857372663540817 0.465246360711 0.930492721422
382 0.6857372663540817 0.465246360711 0.930492721422
383 0.6857372663540817 0.465246360711 0.930492721422
384 0.6857372663540817 0.465246360711 0.930492721422
385 0.6867922467638572 0.465246360711 0.930492721422
386 0.6867922467638572 0.465246360711 0.930492721422
387 0.6889022075834084 0.465246360711 0.930492721422
388 0.6867922467638573 0.465246360711 0.930492721422
389 0.6878472271736329 0.465246360711 0.930492721422
390 0.6878472271736329 0.465246360711 0.930492721422
391 0.6867922467638573 0.465246360711 0.930492721422
392 0.6878472271736329 0.465246360711 0.930492721422
393 0.6867922467638573 0.465246360711 0.930492721422
394 0.6878472271736329 0.465246360711 0.930492721422
395 0.6878472271736329 0.465246360711 0.930492721422
396 0.6899571879931838 0.465246360711 0.930492721422
397 0.6899571879931838 0.465246360711 0.930492721422
398 0.6878472271736329 0.465246360711 0.930492721422
399 0.6889022075834083 0.465246360711 0.930492721422
400 0.6889022075834083 0.465246360711 0.930492721422
401 0.6889022075834083 0.465246360711 0.930492721422
402 0.6889022075834083 0.465246360711 0.930492721422
403 0.6899571879931838 0.465246360711 0.930492721422
404 0.6899571879931838 0.465246360711 0.930492721422
405 0.6889022075834083 0.465246360711 0.930492721422
406 0.6931221292225104 0.465246360711 0.930492721422
407 0.6920671488127349 0.465246360711 0.930492721422
408 0.694177109632286 0.465246360711 0.930492721422
409 0.6920671488127349 0.465246360711 0.930492721422
410 0.6931221292225104 0.465246360711 0.930492721422
411 0.6952320900420612 0.465246360711 0.930492721422
412 0.6973420508616124 0.465246360711 0.930492721422
413 0.6973420508616124 0.465246360711 0.930492721422
414 0.6952320900420612 0.465246360711 0.930492721422
415 0.6931221292225104 0.465246360711 0.930492721422
416 0.6962870704518368 0.465246360711 0.930492721422
417 0.6962870704518368 0.465246360711 0.930492721422
418 0.6920671488127349 0.465246360711 0.930492721422
419 0.6962870704518368 0.465246360711 0.930492721422
420 0.6973420508616124 0.465246360711 0.930492721422
421 0.6931221292225104 0.465246360711 0.930492721422
422 0.6920671488127349 0.465246360711 0.930492721422
423 0.6920671488127349 0.465246360711 0.930492721422
424 0.6920671488127349 0.465246360711 0.930492721422
425 0.6931221292225104 0.465246360711 0.930492721422
426 0.6941771096322857 0.465246360711 0.930492721422
427 0.6920671488127349 0.465246360711 0.930492721422
428 0.6931221292225104 0.465246360711 0.930492721422
429 0.6920671488127349 0.465246360711 0.930492721422
430 0.6983970312713879 0.465246360711 0.930492721422
431 0.6983970312713879 0.465246360711 0.930492721422
432 0.6983970312713879 0.465246360711 0.930492721422
433 0.6994520116811633 0.465246360711 0.930492721422
434 0.6994520116811633 0.465246360711 0.930492721422
435 0.6973420508616124 0.465246360711 0.930492721422
436 0.6973420508616124 0.465246360711 0.930492721422
437 0.7005069920909388 0.465246360711 0.930492721422
438 0.7005069920909388 0.465246360711 0.930492721422
439 0.6994520116811633 0.465246360711 0.930492721422
440 0.7005069920909388 0.465246360711 0.930492721422
441 0.7005069920909388 0.465246360711 0.930492721422
442 0.7005069920909388 0.465246360711 0.930492721422
443 0.7005069920909388 0.465246360711 0.930492721422
444 0.7005069920909388 0.465246360711 0.930492721422
445 0.7015619725007144 0.465246360711 0.930492721422
446 0.7005069920909388 0.465246360711 0.930492721422
447 0.7005069920909388 0.465246360711 0.930492721422
448 0.7005069920909388 0.465246360711 0.930492721422
449 0.6973420508616124 0.465246360711 0.930492721422
450 0.6973420508616124 0.465246360711 0.930492721422
451 0.694177109632286 0.465246360711 0.930492721422
452 0.7005069920909388 0.465246360711 0.930492721422
453 0.7005069920909388 0.465246360711 0.930492721422
454 0.7005069920909388 0.465246360711 0.930492721422
455 0.7005069920909388 0.465246360711 0.930492721422
456 0.7005069920909388 0.465246360711 0.930492721422
457 0.7005069920909388 0.465246360711 0.930492721422
458 0.6994520116811633 0.465246360711 0.930492721422
459 0.6994520116811633 0.465246360711 0.930492721422
460 0.6994520116811633 0.465246360711 0.930492721422
461 0.6983970312713877 0.465246360711 0.930492721422
462 0.6994520116811633 0.465246360711 0.930492721422
463 0.6962870704518368 0.465246360711 0.930492721422
464 0.6994520116811633 0.465246360711 0.930492721422
465 0.6994520116811633 0.465246360711 0.930492721422
466 0.6994520116811633 0.465246360711 0.930492721422
467 0.6973420508616123 0.465246360711 0.930492721422
468 0.6962870704518368 0.465246360711 0.930492721422
469 0.6994520116811633 0.465246360711 0.930492721422
470 0.6983970312713877 0.465246360711 0.930492721422
471 0.7015619725007144 0.465246360711 0.930492721422
472 0.7015619725007144 0.465246360711 0.930492721422
473 0.70261695291049 0.465246360711 0.930492721422
474 0.70261695291049 0.465246360711 0.930492721422
475 0.7015619725007144 0.465246360711 0.930492721422
476 0.7015619725007144 0.465246360711 0.930492721422
477 0.7015619725007144 0.465246360711 0.930492721422
478 0.70261695291049 0.465246360711 0.930492721422
479 0.70261695291049 0.465246360711 0.930492721422
480 0.70261695291049 0.465246360711 0.930492721422
481 0.7036719333202655 0.465246360711 0.930492721422
482 0.7036719333202655 0.465246360711 0.930492721422
483 0.7026169529104899 0.465246360711 0.930492721422
484 0.7015619725007144 0.465246360711 0.930492721422
485 0.7036719333202655 0.465246360711 0.930492721422
486 0.7036719333202655 0.465246360711 0.930492721422
487 0.7026169529104899 0.465246360711 0.930492721422
488 0.7026169529104899 0.465246360711 0.930492721422
489 0.7036719333202655 0.465246360711 0.930492721422
490 0.7026169529104899 0.465246360711 0.930492721422
491 0.7026169529104899 0.465246360711 0.930492721422
492 0.7026169529104899 0.465246360711 0.930492721422
493 0.7036719333202655 0.465246360711 0.930492721422
494 0.7026169529104899 0.465246360711 0.930492721422
495 0.7047269137300409 0.465246360711 0.930492721422
496 0.7047269137300409 0.465246360711 0.930492721422
497 0.7047269137300409 0.465246360711 0.930492721422
498 0.7047269137300409 0.465246360711 0.930492721422
499 0.70261695291049 0.465246360711 0.930492721422


==> expres/radon/radononly_testaccsconf.txt <==
round avg lowquant highquant
0 0.5017792448979592 0.457586 0.54241
1 0.5020819886621315 0.457586 0.54241
2 0.5027722562358277 0.457586 0.54241
3 0.5040359795918368 0.457586 0.542411
4 0.5050433605442177 0.457587 0.542412
5 0.5060550793650794 0.457587 0.542412
6 0.5070998027210885 0.457587 0.542413
7 0.5081927324263039 0.457587 0.542414
8 0.5087770181405896 0.457587 0.542414
9 0.5089803764172336 0.457587 0.542414
10 0.5095400997732425 0.457587 0.542414
11 0.5098831156462585 0.457587 0.542414
12 0.5102391405895692 0.457587 0.542414
13 0.510715664399093 0.457587 0.542414
14 0.510812045351474 0.457587 0.542414
15 0.5110529433106575 0.457587 0.542414
16 0.5114414467120182 0.457587 0.542554
17 0.5115297346938775 0.457587 0.542554
18 0.5119020408163266 0.457587 0.543138
19 0.5118764285714285 0.457587 0.543448
20 0.5120384308390022 0.457587 0.543662
21 0.5120973492063492 0.457587 0.543138
22 0.5121943174603175 0.457587 0.543448
23 0.5122986326530612 0.457587 0.543393
24 0.5123878707482994 0.457587 0.543448
25 0.5122803696145124 0.457587 0.543447
26 0.5123579795918367 0.457587 0.543447
27 0.5123954557823129 0.457587 0.54303
28 0.5124499070294785 0.457587 0.543446
29 0.5124394058956916 0.457587 0.543446
30 0.5124041156462585 0.457587 0.54303
31 0.5124685283446713 0.457587 0.543447
32 0.5124302335600907 0.457587 0.543447
33 0.5124459229024944 0.457587 0.543446
34 0.5124872653061224 0.457587 0.54303
35 0.5124766145124716 0.457587 0.54303
36 0.5124661383219955 0.457587 0.543099
37 0.5124816054421768 0.457587 0.543319
38 0.512509664399093 0.457587 0.543446
39 0.5125159614512472 0.457587 0.543446
40 0.5125276145124716 0.457587 0.543166
41 0.5125402811791383 0.457587 0.543166
42 0.5125547074829931 0.457587 0.543166
43 0.5125140793650794 0.457587 0.543166
44 0.5125307460317461 0.457587 0.543166
45 0.5125562108843537 0.457587 0.543166
46 0.5125492335600906 0.457587 0.543166
47 0.5125543174603174 0.457587 0.543166
48 0.5125486575963718 0.457587 0.543166
49 0.5424259999999999 0.542426 0.542426
50 0.5406473469387755 0.467472 0.594556
51 0.531158052154195 0.457734 0.583
52 0.5245206371882086 0.457619 0.573019
53 0.5206956780045352 0.457604 0.562282
54 0.5188271904761905 0.457608 0.557047
55 0.5175730408163266 0.457608 0.553155
56 0.5173025850340136 0.457608 0.552939
57 0.5167027777777777 0.457617 0.551585
58 0.5165658185941043 0.457619 0.551308
59 0.5166384240362811 0.457619 0.552284
60 0.5159914444444444 0.457619 0.550903
61 0.5164854240362813 0.457619 0.553542
62 0.5163343015873016 0.457619 0.552273
63 0.5164910136054421 0.457619 0.552506
64 0.5164710816326531 0.457619 0.552291
65 0.5166387392290249 0.457619 0.553169
66 0.5166338526077098 0.457619 0.552537
67 0.5166106303854875 0.457619 0.552003
68 0.5166917165532879 0.457619 0.552537
69 0.5166494126984127 0.457619 0.552868
70 0.5167260430839002 0.457619 0.552003
71 0.5167236689342404 0.457619 0.552783
72 0.5168828775510205 0.457619 0.552868
73 0.5168718684807256 0.457619 0.552868
74 0.5169234920634921 0.457619 0.552868
75 0.5169161814058957 0.457619 0.554351
76 0.51692589569161 0.457619 0.552659
77 0.5169224535147392 0.457619 0.552868
78 0.5169883333333333 0.457619 0.552945
79 0.5169354648526078 0.457619 0.552868
80 0.5169140453514739 0.457619 0.552868
81 0.5169561156462584 0.457619 0.552538
82 0.5169410657596372 0.457619 0.552538
83 0.5169628004535147 0.457619 0.552489
84 0.5169325578231293 0.457619 0.55249
85 0.5169200090702948 0.457619 0.552538
86 0.5169199160997733 0.457619 0.552538
87 0.5169358526077098 0.457619 0.552538
88 0.5169249569160997 0.457619 0.552538
89 0.5169606825396825 0.457619 0.552538
90 0.5169587414965986 0.457619 0.552538
91 0.516972560090703 0.457619 0.552538
92 0.5169866916099773 0.457619 0.552538
93 0.5169588571428572 0.457619 0.552538
94 0.5169917936507936 0.457619 0.552538
95 0.5169816009070295 0.457619 0.552538
96 0.5169899115646258 0.457619 0.552538
97 0.5169609274376418 0.457619 0.552538
98 0.5169643038548752 0.457619 0.552538
99 0.5434539999999999 0.543454 0.543454
100 0.560390299319728 0.542311 0.623944
101 0.5428861723356009 0.459639 0.614033
102 0.536758918367347 0.457994 0.595204
103 0.5318291564625851 0.457768 0.588697
104 0.528727328798186 0.457711 0.581672
105 0.5265680453514738 0.457727 0.575082
106 0.5252049206349206 0.457744 0.570331
107 0.5237395011337868 0.457744 0.566299
108 0.5229528888888889 0.457737 0.564024
109 0.5223201746031746 0.457737 0.564203
110 0.5220145192743765 0.457737 0.564024
111 0.521801111111111 0.457741 0.563782
112 0.521668918367347 0.457741 0.563782
113 0.5214531700680272 0.457741 0.563352
114 0.5211879682539682 0.457741 0.5623
115 0.5212538594104308 0.457744 0.563352
116 0.5210703129251701 0.457744 0.562943
117 0.5211341836734693 0.457744 0.562264
118 0.5210512222222222 0.457744 0.562165
119 0.5210939297052154 0.457744 0.5612
120 0.5210023333333333 0.457744 0.561827
121 0.5210064081632653 0.457744 0.561827
122 0.5210166598639456 0.457744 0.561827
123 0.521129879818594 0.457744 0.562265
124 0.5209195464852608 0.457744 0.561584
125 0.5209370997732425 0.457744 0.561827
126 0.521044201814059 0.457744 0.562065
127 0.5209674058956917 0.457744 0.561827
128 0.5209888594104308 0.457744 0.561827
129 0.5210051315192744 0.457744 0.561827
130 0.5209383945578231 0.457744 0.561827
131 0.5209057755102041 0.457744 0.561019
132 0.5209082403628118 0.457744 0.561828
133 0.5208979795918367 0.457744 0.561828
134 0.5209323401360544 0.457744 0.561829
135 0.5209208231292517 0.457744 0.561018
136 0.5209447301587301 0.457744 0.561017
137 0.5209245736961451 0.457744 0.561017
138 0.5209210566893424 0.457744 0.561017
139 0.5209485056689342 0.457744 0.561016
140 0.52093589569161 0.457744 0.561016
141 0.5209613151927438 0.457744 0.561016
142 0.5209718866213152 0.457744 0.561017
143 0.5209653514739229 0.457744 0.561017
144 0.5209953990929705 0.457744 0.561017
145 0.5209555079365079 0.457744 0.561017
146 0.5209657346938775 0.457744 0.561017
147 0.5209724943310657 0.457744 0.561017
148 0.5209731247165532 0.457744 0.561017
149 0.5463709999999999 0.546371 0.546371
150 0.576424074829932 0.542428 0.664539
151 0.5517151428571428 0.470694 0.62523
152 0.5451562562358276 0.459741 0.617144
153 0.5404716984126984 0.458273 0.605201
154 0.5371425011337868 0.458149 0.599884
155 0.5343297664399094 0.458033 0.591017
156 0.5319283786848072 0.458024 0.585571
157 0.530375231292517 0.458024 0.581944
158 0.5295632176870748 0.458024 0.578421
159 0.5283404716553288 0.458033 0.57613
160 0.5277277732426304 0.458033 0.573531
161 0.5272306099773243 0.458033 0.573531
162 0.5268163945578231 0.458033 0.572967
163 0.5264062448979592 0.458033 0.573747
164 0.5260531700680272 0.458033 0.5717
165 0.5258689954648527 0.458033 0.572733
166 0.525681970521542 0.458033 0.572711
167 0.5255852267573696 0.458033 0.571609
168 0.5254880975056689 0.458033 0.571609
169 0.5255115941043084 0.458033 0.570368
170 0.5253789138321995 0.458033 0.570156
171 0.5252834512471656 0.458033 0.570153
172 0.5253508684807257 0.458033 0.569524
173 0.5251727482993197 0.458033 0.56922
174 0.5252283242630386 0.458033 0.569601
175 0.5251414353741497 0.458033 0.569443
176 0.5251535374149661 0.458033 0.569523
177 0.5251190249433106 0.458033 0.569439
178 0.525005156462585 0.458033 0.569439
179 0.525086619047619 0.458033 0.569439
180 0.5250443605442177 0.458033 0.569219
181 0.525041648526077 0.458033 0.569439
182 0.525008126984127 0.458033 0.569219
183 0.5249893696145125 0.458033 0.569219
184 0.5250024308390022 0.458033 0.569219
185 0.5249865873015873 0.458033 0.56922
186 0.5250007052154195 0.458033 0.56922
187 0.5249662857142857 0.458033 0.56922
188 0.5249861768707483 0.458033 0.56922
189 0.5250224036281179 0.458033 0.56922
190 0.5250074580498866 0.458033 0.56922
191 0.5250161201814059 0.458033 0.56922
192 0.5250350362811791 0.458033 0.56922
193 0.5250382698412699 0.458033 0.56922
194 0.5250232721088435 0.458033 0.56922
195 0.5250384875283446 0.458033 0.56922
196 0.5250279410430839 0.458033 0.56922
197 0.5250318435374149 0.458033 0.569219
198 0.5250050340136054 0.458033 0.568276
199 0.5763220000000001 0.576322 0.576322
200 0.5954746848072562 0.543505 0.680139
201 0.5681196666666667 0.470665 0.663522
202 0.5572307256235828 0.460345 0.644666
203 0.549904179138322 0.458773 0.625815
204 0.544847589569161 0.458604 0.613898
205 0.5411246167800453 0.458497 0.603657
206 0.5385701428571428 0.458438 0.596426
207 0.536171970521542 0.458438 0.591025
208 0.5347400634920635 0.458438 0.589333
209 0.5333731814058957 0.458438 0.584255
210 0.5327278526077097 0.458438 0.582411
211 0.5317934399092971 0.458438 0.58239
212 0.5314766757369614 0.458438 0.580858
213 0.5308359863945578 0.458438 0.580364
214 0.5305913333333333 0.458438 0.580364
215 0.5303655419501134 0.458438 0.581954
216 0.5299845668934241 0.458438 0.580231
217 0.5299793424036281 0.458438 0.578369
218 0.5297775260770975 0.458438 0.577436
219 0.529625925170068 0.458438 0.577423
220 0.529559439909297 0.458438 0.578104
221 0.5295940657596372 0.458438 0.578104
222 0.5295272947845805 0.458438 0.578104
223 0.5295164489795918 0.458438 0.577379
224 0.5293911292517007 0.458438 0.576931
225 0.5293315170068027 0.458438 0.576356
226 0.5292980317460317 0.458438 0.575762
227 0.5292742517006802 0.458438 0.575762
228 0.5293261564625851 0.458438 0.575762
229 0.5292683537414966 0.458438 0.575666
230 0.5292536575963719 0.458438 0.575761
231 0.5292991541950114 0.458438 0.575762
232 0.5291960453514739 0.458438 0.575762
233 0.52915079138322 0.458438 0.575667
234 0.5291204421768707 0.458438 0.575667
235 0.5291603968253968 0.458438 0.575667
236 0.5291541451247166 0.458438 0.575667
237 0.5291429863945578 0.458438 0.575668
238 0.5292105736961451 0.458438 0.575668
239 0.529161097505669 0.458438 0.575668
240 0.5291648480725624 0.458438 0.575668
241 0.5291301723356009 0.458438 0.575668
242 0.5291750068027211 0.458438 0.575668
243 0.529195410430839 0.458438 0.575668
244 0.5292190770975057 0.458438 0.575668
245 0.5291841496598639 0.458438 0.575322
246 0.5291953764172336 0.458438 0.575669
247 0.5291917709750567 0.458438 0.575668
248 0.5292160045351474 0.458438 0.575667
249 0.5943500000000002 0.59435 0.59435
250 0.6091165034013605 0.548435 0.686618
251 0.5780037392290249 0.484733 0.673427
252 0.5657041904761905 0.462457 0.66024
253 0.5578186190476191 0.459696 0.641611
254 0.5518688934240362 0.459281 0.626309
255 0.5478363083900226 0.459048 0.618059
256 0.5445622267573696 0.459048 0.60771
257 0.5428068979591837 0.458853 0.601604
258 0.5405409047619048 0.458853 0.598327
259 0.5388196757369614 0.458853 0.593642
260 0.5378303401360544 0.458853 0.592554
261 0.5370755850340135 0.458853 0.59111
262 0.5360739433106576 0.458853 0.588544
263 0.5356947029478457 0.458853 0.587793
264 0.535067843537415 0.458853 0.587383
265 0.5347539591836734 0.458853 0.587793
266 0.5344700748299319 0.458853 0.587793
267 0.5343623310657596 0.458853 0.587039
268 0.5342271179138322 0.458853 0.586666
269 0.5339926485260771 0.458853 0.586001
270 0.5338281678004535 0.458853 0.586483
271 0.5337407346938775 0.458853 0.585226
272 0.5336543673469388 0.458853 0.585756
273 0.53355220861678 0.458853 0.584606
274 0.5334922562358276 0.458853 0.586002
275 0.5335189047619048 0.458853 0.584961
276 0.5334014399092971 0.458853 0.584607
277 0.5332817596371882 0.458853 0.586001
278 0.5332746462585034 0.458853 0.586001
279 0.5332632585034014 0.458853 0.584607
280 0.5332775668934241 0.458853 0.585724
281 0.533193514739229 0.458853 0.584607
282 0.5331904036281179 0.458853 0.586001
283 0.533227514739229 0.458853 0.584607
284 0.5332037891156463 0.458853 0.584606
285 0.5332327210884353 0.458853 0.584606
286 0.5332263877551021 0.458853 0.584606
287 0.5331794126984127 0.458853 0.584606
288 0.5331762448979591 0.458853 0.584607
289 0.5331580498866213 0.458853 0.584607
290 0.5331965646258503 0.458853 0.584608
291 0.5332338390022675 0.458853 0.58442
292 0.5332178820861677 0.458853 0.584608
293 0.5332176009070295 0.458853 0.584608
294 0.5332094376417233 0.458853 0.58442
295 0.5331841179138321 0.458853 0.58442
296 0.5331858276643991 0.458853 0.584473
297 0.5332281201814059 0.458853 0.58442
298 0.5332090158730158 0.458853 0.584421
299 0.623843 0.623843 0.623843
300 0.6240111655328798 0.557883 0.689505
301 0.5888721065759637 0.496279 0.686326
302 0.5734991972789116 0.466705 0.671169
303 0.565077589569161 0.462731 0.653797
304 0.5582606213151927 0.460918 0.638445
305 0.5542769954648525 0.460276 0.630311
306 0.5501506281179138 0.460116 0.616689
307 0.5477661292517007 0.460162 0.612842
308 0.545670589569161 0.460117 0.607967
309 0.5440111746031746 0.460117 0.601803
310 0.5425512789115646 0.460117 0.600668
311 0.5414230476190476 0.460117 0.598751
312 0.540560358276644 0.460117 0.59584
313 0.5398077777777778 0.460117 0.595162
314 0.5394603015873015 0.460117 0.595162
315 0.5390361859410432 0.460118 0.595358
316 0.5387814512471656 0.460118 0.593105
317 0.5384022653061225 0.460118 0.591646
318 0.5381497142857143 0.460118 0.591814
319 0.5380218435374149 0.460118 0.592394
320 0.5379240544217687 0.460118 0.591815
321 0.5376361405895691 0.460118 0.591815
322 0.5375217074829932 0.460118 0.591646
323 0.5374377437641723 0.460118 0.591598
324 0.5375506598639456 0.460118 0.591758
325 0.5373811519274377 0.460118 0.591646
326 0.5373229977324263 0.460118 0.591815
327 0.5372135351473923 0.460118 0.591646
328 0.5372735419501133 0.460118 0.591815
329 0.5372004580498867 0.460118 0.591595
330 0.5371418526077097 0.460118 0.591815
331 0.5371133673469388 0.460118 0.591645
332 0.5371193424036281 0.460118 0.591645
333 0.5371511451247165 0.460118 0.591762
334 0.537081335600907 0.460118 0.591645
335 0.5370741882086167 0.460118 0.591645
336 0.537024179138322 0.460118 0.591645
337 0.537079836734694 0.460118 0.591645
338 0.5370598526077097 0.460118 0.591645
339 0.5370935034013605 0.460118 0.591645
340 0.5370757233560091 0.460118 0.591595
341 0.5370561473922902 0.460118 0.591595
342 0.5370395963718821 0.460118 0.591595
343 0.5370731950113379 0.460118 0.591595
344 0.5370897097505669 0.460118 0.591595
345 0.5370555034013605 0.460118 0.591595
346 0.5370309455782313 0.460118 0.591595
347 0.5370714058956916 0.460118 0.591595
348 0.5371014875283447 0.460118 0.591595
349 0.6155720000000001 0.615572 0.615572
350 0.6287892698412698 0.558676 0.705409
351 0.5963569183673469 0.524348 0.689956
352 0.5803491065759637 0.475809 0.677604
353 0.5720214058956916 0.466611 0.666905
354 0.5655533560090703 0.464336 0.651952
355 0.5609460045351474 0.462865 0.642463
356 0.5569923900226758 0.462388 0.629788
357 0.5541032993197279 0.462388 0.623541
358 0.5515585804988662 0.462388 0.617514
359 0.5497277732426303 0.462365 0.61205
360 0.5479229795918368 0.462365 0.61035
361 0.5468502335600908 0.462365 0.60961
362 0.5457569297052154 0.462365 0.606093
363 0.5451103945578232 0.462365 0.604625
364 0.5445057188208617 0.462365 0.60454
365 0.5438723083900227 0.462365 0.603813
366 0.5433641609977324 0.462365 0.602159
367 0.5431222018140589 0.462365 0.601891
368 0.5427863673469387 0.462365 0.601096
369 0.5424537052154196 0.462365 0.600261
370 0.5422670158730158 0.462365 0.600409
371 0.5422426734693877 0.462365 0.599727
372 0.5420255850340137 0.462365 0.600261
373 0.5419167482993198 0.462365 0.599727
374 0.5419071065759637 0.462365 0.600259
375 0.5418164943310658 0.462365 0.599727
376 0.5417424829931973 0.462365 0.600259
377 0.5415860839002268 0.462365 0.600259
378 0.5415518072562358 0.462365 0.599727
379 0.5415277573696144 0.462365 0.599727
380 0.5415366757369615 0.462365 0.599413
381 0.5414615623582767 0.462365 0.599413
382 0.5414597868480725 0.462365 0.599413
383 0.5414369637188209 0.462365 0.599413
384 0.541447671201814 0.462365 0.599413
385 0.5414115804988662 0.462365 0.599413
386 0.5413870317460318 0.462365 0.599414
387 0.5414214308390022 0.462365 0.599414
388 0.5414282653061224 0.462365 0.599414
389 0.5414477800453514 0.462365 0.599414
390 0.5414138072562358 0.462365 0.599414
391 0.5414104693877552 0.462365 0.599414
392 0.5413997551020409 0.462365 0.599415
393 0.5414375918367347 0.462365 0.599415
394 0.5414078253968254 0.462365 0.599416
395 0.5414637324263039 0.462365 0.599416
396 0.5414340204081632 0.462365 0.599416
397 0.5414300340136055 0.462365 0.599416
398 0.5414072834467121 0.462365 0.599416
399 0.6232699999999999 0.62327 0.62327
400 0.6355412267573697 0.56374 0.712077
401 0.6045936213151928 0.543742 0.696484
402 0.5868419841269842 0.483775 0.684267
403 0.5779559727891156 0.472151 0.676237
404 0.5720273786848072 0.469443 0.661876
405 0.5666988616780045 0.466611 0.651389
406 0.562569387755102 0.465747 0.63923
407 0.5598222267573696 0.465747 0.633531
408 0.5568593696145125 0.465747 0.626371
409 0.5551761587301588 0.465567 0.622968
410 0.553146566893424 0.465567 0.618104
411 0.5521366825396825 0.465567 0.616781
412 0.5512047460317461 0.465567 0.615434
413 0.5499609138321995 0.465567 0.613046
414 0.549307387755102 0.465567 0.612209
415 0.5486954195011338 0.465567 0.612209
416 0.5483225011337869 0.465567 0.611047
417 0.5476946145124716 0.465567 0.610912
418 0.5475190430839002 0.465567 0.610253
419 0.5473287641723356 0.465567 0.609617
420 0.5469752154195011 0.465567 0.609639
421 0.5467705804988662 0.465567 0.609617
422 0.546631163265306 0.465567 0.609617
423 0.5465329002267574 0.465567 0.609619
424 0.5462365056689343 0.465567 0.609619
425 0.5461988412698412 0.465567 0.609619
426 0.5462376984126984 0.465567 0.609201
427 0.5461144308390022 0.465567 0.609201
428 0.5460559206349206 0.465568 0.609202
429 0.5459807891156463 0.465568 0.609202
430 0.5460184875283447 0.465568 0.609202
431 0.546011120181406 0.465568 0.609202
432 0.5459789523809524 0.465568 0.609202
433 0.5458866757369614 0.465568 0.609202
434 0.5459240566893424 0.465568 0.609201
435 0.5459065102040817 0.465568 0.609201
436 0.5458973968253968 0.465569 0.609201
437 0.5458997142857143 0.465569 0.609201
438 0.5458990430839002 0.465569 0.609202
439 0.545881843537415 0.465569 0.609202
440 0.5458593174603175 0.465569 0.609202
441 0.545863612244898 0.465569 0.609202
442 0.5459272494331066 0.465569 0.609202
443 0.5459163129251701 0.465569 0.609202
444 0.5458838662131519 0.465569 0.609202
445 0.5459000680272109 0.465569 0.609202
446 0.545916052154195 0.465569 0.609202
447 0.5458855918367347 0.465569 0.609203
448 0.5459011292517006 0.465569 0.609203
449 0.6639020000000001 0.663902 0.663902
450 0.6562596530612246 0.58274 0.716074
451 0.6163398435374149 0.535941 0.71273
452 0.5956417709750567 0.48595 0.7009
453 0.5850705011337868 0.472798 0.687328
454 0.5775050045351474 0.468251 0.674617
455 0.5715547120181406 0.466947 0.662147
456 0.5674656825396825 0.466631 0.651222
457 0.5635171541950112 0.466416 0.641383
458 0.5609845510204081 0.465439 0.634725
459 0.558959970521542 0.465254 0.628963
460 0.5572533786848073 0.465068 0.624274
461 0.5560404240362812 0.465254 0.622498
462 0.5545634784580499 0.465254 0.62011
463 0.5537306031746032 0.465254 0.618924
464 0.5530243106575963 0.465254 0.617953
465 0.5525439818594104 0.465254 0.615518
466 0.5519581020408163 0.465254 0.615519
467 0.5516142675736961 0.465254 0.614494
468 0.5512290113378685 0.465254 0.613867
469 0.5510061836734693 0.465254 0.614345
470 0.550929052154195 0.465254 0.613705
471 0.5506485578231293 0.465254 0.614121
472 0.5505172721088436 0.465254 0.613705
473 0.5503213401360544 0.465254 0.613705
474 0.5502030430839002 0.465254 0.613705
475 0.5501147709750567 0.465254 0.613704
476 0.5499936031746032 0.465254 0.613705
477 0.5499247120181405 0.465255 0.613513
478 0.549889299319728 0.465255 0.61313
479 0.549798641723356 0.465255 0.61313
480 0.5497833560090702 0.465255 0.61313
481 0.549808879818594 0.465255 0.61313
482 0.5497594512471655 0.465255 0.61313
483 0.5497643492063492 0.465255 0.61313
484 0.5497308458049887 0.465255 0.61313
485 0.5497050657596372 0.465255 0.613129
486 0.5497308163265305 0.465255 0.613129
487 0.5497153741496599 0.465255 0.613129
488 0.5497131179138321 0.465255 0.613129
489 0.5496574920634921 0.465255 0.613129
490 0.549694179138322 0.465255 0.613129
491 0.549728514739229 0.465255 0.613129
492 0.5497060566893424 0.465255 0.613129
493 0.5497008752834468 0.465255 0.613129
494 0.5497661133786848 0.465255 0.613129
495 0.5497316553287982 0.465255 0.61313
496 0.5497205283446712 0.465255 0.613131
497 0.5497144421768707 0.465255 0.613132
498 0.5497329070294784 0.465255 0.613132
499 0.6530310000000001 0.653031 0.653031


==> expres/radon/radononly_trainaccsconf.txt <==
round avg lowquant highquant
0 0.9421768707482994 0.5 1.0
1 0.9444444444444444 0.5 1.0
2 0.9512471655328798 1.0 1.0
3 0.953514739229025 1.0 1.0
4 0.9614512471655329 1.0 1.0
5 0.9671201814058957 1.0 1.0
6 0.9705215419501134 1.0 1.0
7 0.9739229024943311 1.0 1.0
8 0.9750566893424036 1.0 1.0
9 0.9795918367346939 1.0 1.0
10 0.9841269841269841 1.0 1.0
11 0.9852607709750567 1.0 1.0
12 0.9875283446712018 1.0 1.0
13 0.9909297052154195 1.0 1.0
14 0.9931972789115646 1.0 1.0
15 0.9920634920634921 1.0 1.0
16 0.9931972789115646 1.0 1.0
17 0.9943310657596371 1.0 1.0
18 0.9954648526077098 1.0 1.0
19 0.9965986394557823 1.0 1.0
20 0.9965986394557823 1.0 1.0
21 0.9965986394557823 1.0 1.0
22 0.9965986394557823 1.0 1.0
23 0.9965986394557823 1.0 1.0
24 0.9965986394557823 1.0 1.0
25 0.9977324263038548 1.0 1.0
26 0.9988662131519275 1.0 1.0
27 0.9988662131519275 1.0 1.0
28 0.9988662131519275 1.0 1.0
29 0.9988662131519275 1.0 1.0
30 0.9988662131519275 1.0 1.0
31 0.9988662131519275 1.0 1.0
32 0.9988662131519275 1.0 1.0
33 0.9988662131519275 1.0 1.0
34 0.9988662131519275 1.0 1.0
35 0.9988662131519275 1.0 1.0
36 0.9988662131519275 1.0 1.0
37 0.9988662131519275 1.0 1.0
38 0.9988662131519275 1.0 1.0
39 0.9988662131519275 1.0 1.0
40 0.9988662131519275 1.0 1.0
41 0.9988662131519275 1.0 1.0
42 0.9988662131519275 1.0 1.0
43 0.9988662131519275 1.0 1.0
44 1.0 1.0 1.0
45 0.9988662131519275 1.0 1.0
46 0.9988662131519275 1.0 1.0
47 0.9988662131519275 1.0 1.0
48 1.0 1.0 1.0
49 0.5260770975056689 0.0 1.0
50 0.8594104308390023 0.5 1.0
51 0.9217687074829932 0.5 1.0
52 0.953514739229025 1.0 1.0
53 0.9648526077097506 1.0 1.0
54 0.9693877551020408 1.0 1.0
55 0.9750566893424036 1.0 1.0
56 0.9795918367346939 1.0 1.0
57 0.9795918367346939 1.0 1.0
58 0.981859410430839 1.0 1.0
59 0.9841269841269841 1.0 1.0
60 0.9875283446712018 1.0 1.0
61 0.9920634920634921 1.0 1.0
62 0.9920634920634921 1.0 1.0
63 0.9931972789115646 1.0 1.0
64 0.9931972789115646 1.0 1.0
65 0.9943310657596371 1.0 1.0
66 0.9920634920634921 1.0 1.0
67 0.9954648526077098 1.0 1.0
68 0.9954648526077098 1.0 1.0
69 0.9965986394557823 1.0 1.0
70 0.9965986394557823 1.0 1.0
71 0.9965986394557823 1.0 1.0
72 0.9965986394557823 1.0 1.0
73 0.9965986394557823 1.0 1.0
74 0.9977324263038548 1.0 1.0
75 0.9977324263038548 1.0 1.0
76 0.9988662131519275 1.0 1.0
77 0.9977324263038548 1.0 1.0
78 0.9977324263038548 1.0 1.0
79 0.9988662131519275 1.0 1.0
80 0.9988662131519275 1.0 1.0
81 0.9988662131519275 1.0 1.0
82 0.9988662131519275 1.0 1.0
83 0.9988662131519275 1.0 1.0
84 0.9988662131519275 1.0 1.0
85 0.9988662131519275 1.0 1.0
86 0.9988662131519275 1.0 1.0
87 0.9988662131519275 1.0 1.0
88 0.9988662131519275 1.0 1.0
89 0.9988662131519275 1.0 1.0
90 0.9988662131519275 1.0 1.0
91 0.9988662131519275 1.0 1.0
92 0.9988662131519275 1.0 1.0
93 0.9988662131519275 1.0 1.0
94 1.0 1.0 1.0
95 0.9988662131519275 1.0 1.0
96 0.9988662131519275 1.0 1.0
97 0.9988662131519275 1.0 1.0
98 0.9988662131519275 1.0 1.0
99 0.528344671201814 0.0 1.0
100 0.8253968253968254 0.5 1.0
101 0.8934240362811792 0.5 1.0
102 0.9297052154195011 0.5 1.0
103 0.9478458049886621 0.5 1.0
104 0.9625850340136054 1.0 1.0
105 0.971655328798186 1.0 1.0
106 0.981859410430839 1.0 1.0
107 0.9829931972789115 1.0 1.0
108 0.9852607709750567 1.0 1.0
109 0.9852607709750567 1.0 1.0
110 0.9886621315192744 1.0 1.0
111 0.9897959183673469 1.0 1.0
112 0.9920634920634921 1.0 1.0
113 0.9931972789115646 1.0 1.0
114 0.9943310657596371 1.0 1.0
115 0.9965986394557823 1.0 1.0
116 0.9954648526077098 1.0 1.0
117 0.9965986394557823 1.0 1.0
118 0.9977324263038548 1.0 1.0
119 0.9977324263038548 1.0 1.0
120 0.9965986394557823 1.0 1.0
121 0.9977324263038548 1.0 1.0
122 0.9977324263038548 1.0 1.0
123 0.9988662131519275 1.0 1.0
124 0.9977324263038548 1.0 1.0
125 0.9977324263038548 1.0 1.0
126 0.9977324263038548 1.0 1.0
127 0.9977324263038548 1.0 1.0
128 0.9988662131519275 1.0 1.0
129 0.9988662131519275 1.0 1.0
130 0.9988662131519275 1.0 1.0
131 0.9988662131519275 1.0 1.0
132 0.9988662131519275 1.0 1.0
133 0.9988662131519275 1.0 1.0
134 0.9988662131519275 1.0 1.0
135 0.9988662131519275 1.0 1.0
136 0.9988662131519275 1.0 1.0
137 0.9988662131519275 1.0 1.0
138 0.9988662131519275 1.0 1.0
139 0.9988662131519275 1.0 1.0
140 0.9988662131519275 1.0 1.0
141 1.0 1.0 1.0
142 0.9988662131519275 1.0 1.0
143 0.9988662131519275 1.0 1.0
144 1.0 1.0 1.0
145 1.0 1.0 1.0
146 0.9988662131519275 1.0 1.0
147 0.9988662131519275 1.0 1.0
148 0.9988662131519275 1.0 1.0
149 0.5328798185941043 0.0 1.0
150 0.7857142857142857 0.5 1.0
151 0.873015873015873 0.5 1.0
152 0.909297052154195 0.5 1.0
153 0.935374149659864 0.5 1.0
154 0.953514739229025 1.0 1.0
155 0.9693877551020408 1.0 1.0
156 0.9761904761904762 1.0 1.0
157 0.981859410430839 1.0 1.0
158 0.9863945578231292 1.0 1.0
159 0.9875283446712018 1.0 1.0
160 0.9909297052154195 1.0 1.0
161 0.9931972789115646 1.0 1.0
162 0.9954648526077098 1.0 1.0
163 0.9965986394557823 1.0 1.0
164 0.9954648526077098 1.0 1.0
165 0.9965986394557823 1.0 1.0
166 0.9977324263038548 1.0 1.0
167 0.9977324263038548 1.0 1.0
168 0.9988662131519275 1.0 1.0
169 0.9988662131519275 1.0 1.0
170 0.9977324263038548 1.0 1.0
171 0.9977324263038548 1.0 1.0
172 0.9977324263038548 1.0 1.0
173 0.9977324263038548 1.0 1.0
174 0.9977324263038548 1.0 1.0
175 0.9988662131519275 1.0 1.0
176 0.9988662131519275 1.0 1.0
177 0.9988662131519275 1.0 1.0
178 0.9988662131519275 1.0 1.0
179 0.9988662131519275 1.0 1.0
180 0.9988662131519275 1.0 1.0
181 0.9988662131519275 1.0 1.0
182 0.9988662131519275 1.0 1.0
183 0.9988662131519275 1.0 1.0
184 0.9988662131519275 1.0 1.0
185 0.9988662131519275 1.0 1.0
186 0.9988662131519275 1.0 1.0
187 0.9988662131519275 1.0 1.0
188 0.9988662131519275 1.0 1.0
189 0.9988662131519275 1.0 1.0
190 0.9988662131519275 1.0 1.0
191 0.9988662131519275 1.0 1.0
192 1.0 1.0 1.0
193 1.0 1.0 1.0
194 0.9988662131519275 1.0 1.0
195 1.0 1.0 1.0
196 1.0 1.0 1.0
197 1.0 1.0 1.0
198 0.9988662131519275 1.0 1.0
199 0.5634920634920635 0.0 1.0
200 0.8401360544217688 0.5 1.0
201 0.9036281179138322 0.5 1.0
202 0.9285714285714286 0.5 1.0
203 0.9523809523809523 1.0 1.0
204 0.9693877551020408 1.0 1.0
205 0.9693877551020408 1.0 1.0
206 0.981859410430839 1.0 1.0
207 0.981859410430839 1.0 1.0
208 0.9852607709750567 1.0 1.0
209 0.9875283446712018 1.0 1.0
210 0.9909297052154195 1.0 1.0
211 0.9931972789115646 1.0 1.0
212 0.9943310657596371 1.0 1.0
213 0.9954648526077098 1.0 1.0
214 0.9965986394557823 1.0 1.0
215 0.9988662131519275 1.0 1.0
216 0.9988662131519275 1.0 1.0
217 0.9977324263038548 1.0 1.0
218 0.9977324263038548 1.0 1.0
219 0.9977324263038548 1.0 1.0
220 0.9977324263038548 1.0 1.0
221 0.9977324263038548 1.0 1.0
222 0.9988662131519275 1.0 1.0
223 0.9988662131519275 1.0 1.0
224 0.9988662131519275 1.0 1.0
225 0.9988662131519275 1.0 1.0
226 0.9988662131519275 1.0 1.0
227 0.9988662131519275 1.0 1.0
228 0.9988662131519275 1.0 1.0
229 0.9988662131519275 1.0 1.0
230 0.9988662131519275 1.0 1.0
231 0.9988662131519275 1.0 1.0
232 0.9988662131519275 1.0 1.0
233 0.9988662131519275 1.0 1.0
234 0.9988662131519275 1.0 1.0
235 0.9988662131519275 1.0 1.0
236 0.9988662131519275 1.0 1.0
237 0.9988662131519275 1.0 1.0
238 1.0 1.0 1.0
239 0.9988662131519275 1.0 1.0
240 0.9988662131519275 1.0 1.0
241 0.9988662131519275 1.0 1.0
242 1.0 1.0 1.0
243 0.9988662131519275 1.0 1.0
244 1.0 1.0 1.0
245 1.0 1.0 1.0
246 1.0 1.0 1.0
247 0.9988662131519275 1.0 1.0
248 1.0 1.0 1.0
249 0.5839002267573696 0.0 1.0
250 0.8356009070294784 0.5 1.0
251 0.8979591836734694 0.5 1.0
252 0.9240362811791383 0.5 1.0
253 0.9501133786848073 1.0 1.0
254 0.9671201814058957 1.0 1.0
255 0.971655328798186 1.0 1.0
256 0.9795918367346939 1.0 1.0
257 0.9829931972789115 1.0 1.0
258 0.9863945578231292 1.0 1.0
259 0.9852607709750567 1.0 1.0
260 0.9909297052154195 1.0 1.0
261 0.9943310657596371 1.0 1.0
262 0.9954648526077098 1.0 1.0
263 0.9954648526077098 1.0 1.0
264 0.9965986394557823 1.0 1.0
265 0.9977324263038548 1.0 1.0
266 0.9977324263038548 1.0 1.0
267 0.9977324263038548 1.0 1.0
268 0.9977324263038548 1.0 1.0
269 0.9988662131519275 1.0 1.0
270 0.9988662131519275 1.0 1.0
271 0.9977324263038548 1.0 1.0
272 0.9988662131519275 1.0 1.0
273 0.9988662131519275 1.0 1.0
274 0.9988662131519275 1.0 1.0
275 0.9988662131519275 1.0 1.0
276 0.9988662131519275 1.0 1.0
277 0.9988662131519275 1.0 1.0
278 0.9988662131519275 1.0 1.0
279 0.9988662131519275 1.0 1.0
280 0.9988662131519275 1.0 1.0
281 0.9988662131519275 1.0 1.0
282 0.9988662131519275 1.0 1.0
283 0.9988662131519275 1.0 1.0
284 0.9988662131519275 1.0 1.0
285 0.9988662131519275 1.0 1.0
286 0.9988662131519275 1.0 1.0
287 0.9988662131519275 1.0 1.0
288 0.9988662131519275 1.0 1.0
289 0.9988662131519275 1.0 1.0
290 0.9988662131519275 1.0 1.0
291 1.0 1.0 1.0
292 1.0 1.0 1.0
293 0.9988662131519275 1.0 1.0
294 0.9988662131519275 1.0 1.0
295 0.9988662131519275 1.0 1.0
296 0.9988662131519275 1.0 1.0
297 1.0 1.0 1.0
298 0.9988662131519275 1.0 1.0
299 0.6201814058956916 0.0 1.0
300 0.8492063492063492 0.5 1.0
301 0.9058956916099773 0.5 1.0
302 0.9319727891156463 0.5 1.0
303 0.95578231292517 1.0 1.0
304 0.9648526077097506 1.0 1.0
305 0.9739229024943311 1.0 1.0
306 0.9795918367346939 1.0 1.0
307 0.9852607709750567 1.0 1.0
308 0.9875283446712018 1.0 1.0
309 0.9897959183673469 1.0 1.0
310 0.9931972789115646 1.0 1.0
311 0.9943310657596371 1.0 1.0
312 0.9954648526077098 1.0 1.0
313 0.9954648526077098 1.0 1.0
314 0.9977324263038548 1.0 1.0
315 0.9977324263038548 1.0 1.0
316 0.9977324263038548 1.0 1.0
317 0.9977324263038548 1.0 1.0
318 0.9988662131519275 1.0 1.0
319 0.9988662131519275 1.0 1.0
320 0.9988662131519275 1.0 1.0
321 0.9988662131519275 1.0 1.0
322 0.9988662131519275 1.0 1.0
323 0.9988662131519275 1.0 1.0
324 0.9988662131519275 1.0 1.0
325 0.9988662131519275 1.0 1.0
326 0.9988662131519275 1.0 1.0
327 0.9988662131519275 1.0 1.0
328 0.9988662131519275 1.0 1.0
329 0.9988662131519275 1.0 1.0
330 0.9988662131519275 1.0 1.0
331 0.9988662131519275 1.0 1.0
332 0.9988662131519275 1.0 1.0
333 0.9988662131519275 1.0 1.0
334 0.9988662131519275 1.0 1.0
335 0.9988662131519275 1.0 1.0
336 0.9988662131519275 1.0 1.0
337 0.9988662131519275 1.0 1.0
338 0.9988662131519275 1.0 1.0
339 0.9988662131519275 1.0 1.0
340 0.9988662131519275 1.0 1.0
341 0.9988662131519275 1.0 1.0
342 0.9988662131519275 1.0 1.0
343 1.0 1.0 1.0
344 0.9988662131519275 1.0 1.0
345 0.9988662131519275 1.0 1.0
346 0.9988662131519275 1.0 1.0
347 1.0 1.0 1.0
348 1.0 1.0 1.0
349 0.6065759637188208 0.0 1.0
350 0.826530612244898 0.5 1.0
351 0.8934240362811792 0.5 1.0
352 0.9172335600907029 0.5 1.0
353 0.9421768707482994 0.5 1.0
354 0.9625850340136054 1.0 1.0
355 0.9705215419501134 1.0 1.0
356 0.9773242630385488 1.0 1.0
357 0.9807256235827665 1.0 1.0
358 0.9852607709750567 1.0 1.0
359 0.9875283446712018 1.0 1.0
360 0.9897959183673469 1.0 1.0
361 0.9920634920634921 1.0 1.0
362 0.9943310657596371 1.0 1.0
363 0.9954648526077098 1.0 1.0
364 0.9977324263038548 1.0 1.0
365 0.9965986394557823 1.0 1.0
366 0.9977324263038548 1.0 1.0
367 0.9988662131519275 1.0 1.0
368 0.9988662131519275 1.0 1.0
369 0.9988662131519275 1.0 1.0
370 0.9988662131519275 1.0 1.0
371 0.9988662131519275 1.0 1.0
372 0.9988662131519275 1.0 1.0
373 0.9988662131519275 1.0 1.0
374 0.9988662131519275 1.0 1.0
375 0.9988662131519275 1.0 1.0
376 0.9988662131519275 1.0 1.0
377 0.9988662131519275 1.0 1.0
378 0.9988662131519275 1.0 1.0
379 0.9988662131519275 1.0 1.0
380 0.9988662131519275 1.0 1.0
381 0.9988662131519275 1.0 1.0
382 0.9988662131519275 1.0 1.0
383 0.9988662131519275 1.0 1.0
384 0.9988662131519275 1.0 1.0
385 0.9988662131519275 1.0 1.0
386 0.9988662131519275 1.0 1.0
387 0.9988662131519275 1.0 1.0
388 0.9988662131519275 1.0 1.0
389 1.0 1.0 1.0
390 0.9988662131519275 1.0 1.0
391 0.9988662131519275 1.0 1.0
392 0.9988662131519275 1.0 1.0
393 1.0 1.0 1.0
394 1.0 1.0 1.0
395 1.0 1.0 1.0
396 1.0 1.0 1.0
397 1.0 1.0 1.0
398 1.0 1.0 1.0
399 0.6167800453514739 0.0 1.0
400 0.8231292517006803 0.5 1.0
401 0.8888888888888888 0.5 1.0
402 0.9160997732426304 0.5 1.0
403 0.9387755102040817 0.5 1.0
404 0.9580498866213152 1.0 1.0
405 0.9682539682539683 1.0 1.0
406 0.9739229024943311 1.0 1.0
407 0.9795918367346939 1.0 1.0
408 0.9829931972789115 1.0 1.0
409 0.9875283446712018 1.0 1.0
410 0.9897959183673469 1.0 1.0
411 0.9920634920634921 1.0 1.0
412 0.9943310657596371 1.0 1.0
413 0.9943310657596371 1.0 1.0
414 0.9965986394557823 1.0 1.0
415 0.9965986394557823 1.0 1.0
416 0.9988662131519275 1.0 1.0
417 0.9988662131519275 1.0 1.0
418 0.9988662131519275 1.0 1.0
419 0.9988662131519275 1.0 1.0
420 0.9988662131519275 1.0 1.0
421 0.9988662131519275 1.0 1.0
422 0.9988662131519275 1.0 1.0
423 0.9988662131519275 1.0 1.0
424 0.9988662131519275 1.0 1.0
425 0.9988662131519275 1.0 1.0
426 0.9988662131519275 1.0 1.0
427 0.9988662131519275 1.0 1.0
428 0.9988662131519275 1.0 1.0
429 0.9988662131519275 1.0 1.0
430 0.9988662131519275 1.0 1.0
431 0.9988662131519275 1.0 1.0
432 1.0 1.0 1.0
433 0.9988662131519275 1.0 1.0
434 0.9988662131519275 1.0 1.0
435 0.9988662131519275 1.0 1.0
436 0.9988662131519275 1.0 1.0
437 0.9988662131519275 1.0 1.0
438 0.9988662131519275 1.0 1.0
439 0.9988662131519275 1.0 1.0
440 0.9988662131519275 1.0 1.0
441 0.9988662131519275 1.0 1.0
442 1.0 1.0 1.0
443 1.0 1.0 1.0
444 1.0 1.0 1.0
445 0.9988662131519275 1.0 1.0
446 1.0 1.0 1.0
447 1.0 1.0 1.0
448 1.0 1.0 1.0
449 0.6621315192743764 0.0 1.0
450 0.8526077097505669 0.5 1.0
451 0.9058956916099773 0.5 1.0
452 0.9365079365079365 0.5 1.0
453 0.9478458049886621 0.5 1.0
454 0.9648526077097506 1.0 1.0
455 0.9739229024943311 1.0 1.0
456 0.9795918367346939 1.0 1.0
457 0.981859410430839 1.0 1.0
458 0.9875283446712018 1.0 1.0
459 0.9909297052154195 1.0 1.0
460 0.9920634920634921 1.0 1.0
461 0.9920634920634921 1.0 1.0
462 0.9931972789115646 1.0 1.0
463 0.9965986394557823 1.0 1.0
464 0.9977324263038548 1.0 1.0
465 0.9988662131519275 1.0 1.0
466 0.9977324263038548 1.0 1.0
467 0.9977324263038548 1.0 1.0
468 0.9977324263038548 1.0 1.0
469 0.9988662131519275 1.0 1.0
470 0.9988662131519275 1.0 1.0
471 0.9988662131519275 1.0 1.0
472 0.9988662131519275 1.0 1.0
473 0.9988662131519275 1.0 1.0
474 0.9988662131519275 1.0 1.0
475 0.9988662131519275 1.0 1.0
476 0.9988662131519275 1.0 1.0
477 0.9988662131519275 1.0 1.0
478 0.9988662131519275 1.0 1.0
479 0.9988662131519275 1.0 1.0
480 0.9988662131519275 1.0 1.0
481 1.0 1.0 1.0
482 0.9988662131519275 1.0 1.0
483 0.9988662131519275 1.0 1.0
484 0.9988662131519275 1.0 1.0
485 0.9988662131519275 1.0 1.0
486 0.9988662131519275 1.0 1.0
487 0.9988662131519275 1.0 1.0
488 0.9988662131519275 1.0 1.0
489 0.9988662131519275 1.0 1.0
490 0.9988662131519275 1.0 1.0
491 1.0 1.0 1.0
492 1.0 1.0 1.0
493 1.0 1.0 1.0
494 1.0 1.0 1.0
495 1.0 1.0 1.0
496 1.0 1.0 1.0
497 1.0 1.0 1.0
498 1.0 1.0 1.0
499 0.6485260770975056 0.0 1.0


==> expres/synthetic/synth_fedavg1_test.txt <==
round	avg	min	max
0	0.5040499999999999	0.50405	0.50405
1	0.5039694050000001	0.5039694050000001	0.5039694050000001
2	0.5039694050000001	0.5039694050000001	0.5039694050000001
3	0.5039694050000001	0.5039694050000001	0.5039694050000001
4	0.5039694050000001	0.5039694050000001	0.5039694050000001
5	0.5039694050000001	0.5039694050000001	0.5039694050000001
6	0.5039694050000001	0.5039694050000001	0.5039694050000001
7	0.5039694050000001	0.5039694050000001	0.5039694050000001
8	0.5039694050000001	0.5039694050000001	0.5039694050000001
9	0.5039694050000001	0.5039694050000001	0.5039694050000001
10	0.5039694050000001	0.5039694050000001	0.5039694050000001
11	0.5039694050000001	0.5039694050000001	0.5039694050000001
12	0.5039694050000001	0.5039694050000001	0.5039694050000001
13	0.5039694050000001	0.5039694050000001	0.5039694050000001
14	0.5059541074999999	0.5059541074999999	0.5059541074999999
15	0.5119082150000003	0.5119082150000003	0.5119082150000003
16	0.5218317275000001	0.5218317275000001	0.5218317275000001
17	0.5297705374999999	0.5297705374999999	0.5297705374999999
18	0.5476328600000002	0.5476328600000002	0.5476328600000002
19	0.5635104800000001	0.56351048	0.56351048
20	0.5714492899999999	0.5714492899999999	0.5714492899999999
21	0.599235125	0.5992351250000001	0.5992351250000001
22	0.60320453	0.60320453	0.60320453
23	0.6111433399999998	0.6111433399999999	0.6111433399999999
24	0.6210668525000002	0.6210668525	0.6210668525
25	0.6329750675000001	0.6329750675000001	0.6329750675000001
26	0.6349597700000001	0.6349597700000001	0.6349597700000001
27	0.6468679850000001	0.6468679850000001	0.6468679850000001
28	0.6567914975000003	0.6567914975000002	0.6567914975000002
29	0.6587761999999999	0.6587761999999999	0.6587761999999999
30	0.6647303075000001	0.6647303075000001	0.6647303075000001
31	0.6647303075000001	0.6647303075000001	0.6647303075000001
32	0.6647303075000001	0.6647303075000001	0.6647303075000001
33	0.6706844149999999	0.6706844150000001	0.6706844150000001
34	0.6726691175	0.6726691175000001	0.6726691175000001
35	0.6786232250000002	0.6786232250000002	0.6786232250000002
36	0.6806079274999998	0.6806079274999999	0.6806079274999999
37	0.6885467375000001	0.6885467375000001	0.6885467375000001
38	0.6925161425	0.6925161425000002	0.6925161425000002
39	0.7004549525000001	0.7004549525	0.7004549525
40	0.702439655	0.702439655	0.702439655
41	0.7004549525000001	0.7004549525	0.7004549525
42	0.6984702500000001	0.6984702500000001	0.6984702500000001
43	0.7004549525000001	0.7004549525	0.7004549525
44	0.6964855474999997	0.6964855474999999	0.6964855474999999
45	0.6984702500000001	0.6984702500000001	0.6984702500000001
46	0.7004549525000001	0.7004549525	0.7004549525
47	0.7044243575	0.7044243575	0.7044243575
48	0.7044243575	0.7044243575	0.7044243575
49	0.70640906	0.70640906	0.70640906
50	0.7044243575	0.7044243575	0.7044243575
51	0.7123631675000003	0.7123631675000002	0.7123631675000002
52	0.71434787	0.7143478700000001	0.7143478700000001
53	0.7163325725	0.7163325724999999	0.7163325724999999
54	0.7163325725	0.7163325724999999	0.7163325724999999
55	0.7163325725	0.7163325724999999	0.7163325724999999
56	0.7183172749999999	0.718317275	0.718317275
57	0.7183172749999999	0.718317275	0.718317275
58	0.7183172749999999	0.718317275	0.718317275
59	0.7203019775000001	0.7203019775000001	0.7203019775000001
60	0.7203019775000001	0.7203019775000001	0.7203019775000001
61	0.7203019775000001	0.7203019775000001	0.7203019775000001
62	0.7222866800000002	0.7222866800000001	0.7222866800000001
63	0.7242713824999999	0.7242713824999999	0.7242713824999999
64	0.7242713824999999	0.7242713824999999	0.7242713824999999
65	0.7262560850000002	0.726256085	0.726256085
66	0.7262560850000002	0.726256085	0.726256085
67	0.7242713824999999	0.7242713824999999	0.7242713824999999
68	0.7242713824999999	0.7242713824999999	0.7242713824999999
69	0.7222866800000002	0.7222866800000001	0.7222866800000001
70	0.7242713824999999	0.7242713824999999	0.7242713824999999
71	0.7242713824999999	0.7242713824999999	0.7242713824999999
72	0.7242713824999999	0.7242713824999999	0.7242713824999999
73	0.7222866800000002	0.7222866800000001	0.7222866800000001
74	0.7242713824999999	0.7242713824999999	0.7242713824999999
75	0.7242713824999999	0.7242713824999999	0.7242713824999999
76	0.7282407875	0.7282407875000001	0.7282407875000001
77	0.7302254900000004	0.7302254900000003	0.7302254900000003
78	0.7361795974999998	0.7361795975	0.7361795975
79	0.7401490024999999	0.7401490025000002	0.7401490025000002
80	0.7441184074999999	0.7441184075000001	0.7441184075000001
81	0.7441184074999999	0.7441184075000001	0.7441184075000001
82	0.7480878125000003	0.7480878125000002	0.7480878125000002
83	0.7480878125000003	0.7480878125000002	0.7480878125000002
84	0.7461031100000001	0.7461031100000002	0.7461031100000002
85	0.7480878125000003	0.7480878125000002	0.7480878125000002
86	0.7480878125000003	0.7480878125000002	0.7480878125000002
87	0.7480878125000003	0.7480878125000002	0.7480878125000002
88	0.7461031100000001	0.7461031100000002	0.7461031100000002
89	0.7461031100000001	0.7461031100000002	0.7461031100000002
90	0.7461031100000001	0.7461031100000002	0.7461031100000002
91	0.7480878125000003	0.7480878125000002	0.7480878125000002
92	0.7480878125000003	0.7480878125000002	0.7480878125000002
93	0.750072515	0.750072515	0.750072515
94	0.750072515	0.750072515	0.750072515
95	0.7520572175000001	0.7520572175	0.7520572175
96	0.750072515	0.750072515	0.750072515
97	0.7520572175000001	0.7520572175	0.7520572175
98	0.7520572175000001	0.7520572175	0.7520572175
99	0.7560266225000002	0.7560266225000001	0.7560266225000001
100	0.7580113249999999	0.758011325	0.758011325
101	0.7599960275000002	0.7599960275000002	0.7599960275000002
102	0.7639654325000003	0.7639654325000002	0.7639654325000002
103	0.7679348374999999	0.7679348374999999	0.7679348374999999
104	0.7679348374999999	0.7679348374999999	0.7679348374999999
105	0.7679348374999999	0.7679348374999999	0.7679348374999999
106	0.7679348374999999	0.7679348374999999	0.7679348374999999
107	0.7679348374999999	0.7679348374999999	0.7679348374999999
108	0.7679348374999999	0.7679348374999999	0.7679348374999999
109	0.7679348374999999	0.7679348374999999	0.7679348374999999
110	0.7699195400000002	0.7699195400000001	0.7699195400000001
111	0.7679348374999999	0.7679348374999999	0.7679348374999999
112	0.7738889450000002	0.773888945	0.773888945
113	0.77785835	0.77785835	0.77785835
114	0.7798430525000002	0.7798430525000002	0.7798430525000002
115	0.7798430525000002	0.7798430525000002	0.7798430525000002
116	0.7798430525000002	0.7798430525000002	0.7798430525000002
117	0.7838124575	0.7838124575000001	0.7838124575000001
118	0.7838124575	0.7838124575000001	0.7838124575000001
119	0.7838124575	0.7838124575000001	0.7838124575000001
120	0.7838124575	0.7838124575000001	0.7838124575000001
121	0.7838124575	0.7838124575000001	0.7838124575000001
122	0.78579716	0.78579716	0.78579716
123	0.78579716	0.78579716	0.78579716
124	0.78579716	0.78579716	0.78579716
125	0.7877818625	0.7877818625000002	0.7877818625000002
126	0.7877818625	0.7877818625000002	0.7877818625000002
127	0.7877818625	0.7877818625000002	0.7877818625000002
128	0.7877818625	0.7877818625000002	0.7877818625000002
129	0.7897665649999999	0.7897665649999999	0.7897665649999999
130	0.7937359700000001	0.79373597	0.79373597
131	0.7937359700000001	0.79373597	0.79373597
132	0.7957206725000002	0.7957206725000001	0.7957206725000001
133	0.7957206725000002	0.7957206725000001	0.7957206725000001
134	0.7957206725000002	0.7957206725000001	0.7957206725000001
135	0.7957206725000002	0.7957206725000001	0.7957206725000001
136	0.7957206725000002	0.7957206725000001	0.7957206725000001
137	0.7957206725000002	0.7957206725000001	0.7957206725000001
138	0.7957206725000002	0.7957206725000001	0.7957206725000001
139	0.7957206725000002	0.7957206725000001	0.7957206725000001
140	0.7977053749999999	0.7977053749999999	0.7977053749999999
141	0.7977053749999999	0.7977053749999999	0.7977053749999999
142	0.7977053749999999	0.7977053749999999	0.7977053749999999
143	0.7977053749999999	0.7977053749999999	0.7977053749999999
144	0.7977053749999999	0.7977053749999999	0.7977053749999999
145	0.7977053749999999	0.7977053749999999	0.7977053749999999
146	0.7977053749999999	0.7977053749999999	0.7977053749999999
147	0.7977053749999999	0.7977053749999999	0.7977053749999999
148	0.7977053749999999	0.7977053749999999	0.7977053749999999
149	0.7996900775000002	0.7996900775000001	0.7996900775000001
150	0.7996900775000002	0.7996900775000001	0.7996900775000001
151	0.7996900775000002	0.7996900775000001	0.7996900775000001
152	0.7996900775000002	0.7996900775000001	0.7996900775000001
153	0.7996900775000002	0.7996900775000001	0.7996900775000001
154	0.80167478	0.80167478	0.80167478
155	0.7996900775000002	0.7996900775000001	0.7996900775000001
156	0.7996900775000002	0.7996900775000001	0.7996900775000001
157	0.7996900775000002	0.7996900775000001	0.7996900775000001
158	0.80167478	0.80167478	0.80167478
159	0.80167478	0.80167478	0.80167478
160	0.80167478	0.80167478	0.80167478
161	0.80167478	0.80167478	0.80167478
162	0.80167478	0.80167478	0.80167478
163	0.80167478	0.80167478	0.80167478
164	0.80167478	0.80167478	0.80167478
165	0.80167478	0.80167478	0.80167478
166	0.8036594825000003	0.8036594825000001	0.8036594825000001
167	0.8036594825000003	0.8036594825000001	0.8036594825000001
168	0.8036594825000003	0.8036594825000001	0.8036594825000001
169	0.8036594825000003	0.8036594825000001	0.8036594825000001
170	0.8036594825000003	0.8036594825000001	0.8036594825000001
171	0.8036594825000003	0.8036594825000001	0.8036594825000001
172	0.805644185	0.805644185	0.805644185
173	0.805644185	0.805644185	0.805644185
174	0.805644185	0.805644185	0.805644185
175	0.805644185	0.805644185	0.805644185
176	0.805644185	0.805644185	0.805644185
177	0.805644185	0.805644185	0.805644185
178	0.805644185	0.805644185	0.805644185
179	0.805644185	0.805644185	0.805644185
180	0.805644185	0.805644185	0.805644185
181	0.8076288875000002	0.8076288875000001	0.8076288875000001
182	0.8096135899999999	0.8096135900000001	0.8096135900000001
183	0.8096135899999999	0.8096135900000001	0.8096135900000001
184	0.8096135899999999	0.8096135900000001	0.8096135900000001
185	0.8076288875000002	0.8076288875000001	0.8076288875000001
186	0.8076288875000002	0.8076288875000001	0.8076288875000001
187	0.8076288875000002	0.8076288875000001	0.8076288875000001
188	0.8076288875000002	0.8076288875000001	0.8076288875000001
189	0.8076288875000002	0.8076288875000001	0.8076288875000001
190	0.8076288875000002	0.8076288875000001	0.8076288875000001
191	0.8076288875000002	0.8076288875000001	0.8076288875000001
192	0.8076288875000002	0.8076288875000001	0.8076288875000001
193	0.8076288875000002	0.8076288875000001	0.8076288875000001
194	0.8076288875000002	0.8076288875000001	0.8076288875000001
195	0.8076288875000002	0.8076288875000001	0.8076288875000001
196	0.8096135899999999	0.8096135900000001	0.8096135900000001
197	0.8096135899999999	0.8096135900000001	0.8096135900000001
198	0.8115982925000002	0.8115982925000002	0.8115982925000002
199	0.8115982925000002	0.8115982925000002	0.8115982925000002
200	0.8115982925000002	0.8115982925000002	0.8115982925000002
201	0.8115982925000002	0.8115982925000002	0.8115982925000002
202	0.8115982925000002	0.8115982925000002	0.8115982925000002
203	0.8115982925000002	0.8115982925000002	0.8115982925000002
204	0.8115982925000002	0.8115982925000002	0.8115982925000002
205	0.8115982925000002	0.8115982925000002	0.8115982925000002
206	0.8115982925000002	0.8115982925000002	0.8115982925000002
207	0.8115982925000002	0.8115982925000002	0.8115982925000002
208	0.8096135899999999	0.8096135900000001	0.8096135900000001
209	0.8096135899999999	0.8096135900000001	0.8096135900000001
210	0.8096135899999999	0.8096135900000001	0.8096135900000001
211	0.8096135899999999	0.8096135900000001	0.8096135900000001
212	0.8096135899999999	0.8096135900000001	0.8096135900000001
213	0.8096135899999999	0.8096135900000001	0.8096135900000001
214	0.8096135899999999	0.8096135900000001	0.8096135900000001
215	0.8096135899999999	0.8096135900000001	0.8096135900000001
216	0.8096135899999999	0.8096135900000001	0.8096135900000001
217	0.8096135899999999	0.8096135900000001	0.8096135900000001
218	0.8096135899999999	0.8096135900000001	0.8096135900000001
219	0.8096135899999999	0.8096135900000001	0.8096135900000001
220	0.8096135899999999	0.8096135900000001	0.8096135900000001
221	0.8096135899999999	0.8096135900000001	0.8096135900000001
222	0.8096135899999999	0.8096135900000001	0.8096135900000001
223	0.8096135899999999	0.8096135900000001	0.8096135900000001
224	0.8096135899999999	0.8096135900000001	0.8096135900000001
225	0.8096135899999999	0.8096135900000001	0.8096135900000001
226	0.8096135899999999	0.8096135900000001	0.8096135900000001
227	0.8096135899999999	0.8096135900000001	0.8096135900000001
228	0.8096135899999999	0.8096135900000001	0.8096135900000001
229	0.8096135899999999	0.8096135900000001	0.8096135900000001
230	0.8096135899999999	0.8096135900000001	0.8096135900000001
231	0.8096135899999999	0.8096135900000001	0.8096135900000001
232	0.8096135899999999	0.8096135900000001	0.8096135900000001
233	0.8096135899999999	0.8096135900000001	0.8096135900000001
234	0.8096135899999999	0.8096135900000001	0.8096135900000001
235	0.8096135899999999	0.8096135900000001	0.8096135900000001
236	0.8096135899999999	0.8096135900000001	0.8096135900000001
237	0.8096135899999999	0.8096135900000001	0.8096135900000001
238	0.8096135899999999	0.8096135900000001	0.8096135900000001
239	0.8096135899999999	0.8096135900000001	0.8096135900000001
240	0.8096135899999999	0.8096135900000001	0.8096135900000001
241	0.8096135899999999	0.8096135900000001	0.8096135900000001
242	0.8096135899999999	0.8096135900000001	0.8096135900000001
243	0.8096135899999999	0.8096135900000001	0.8096135900000001
244	0.8096135899999999	0.8096135900000001	0.8096135900000001
245	0.8096135899999999	0.8096135900000001	0.8096135900000001
246	0.8096135899999999	0.8096135900000001	0.8096135900000001
247	0.8096135899999999	0.8096135900000001	0.8096135900000001
248	0.8076288875000002	0.8076288875000001	0.8076288875000001
249	0.8076288875000002	0.8076288875000001	0.8076288875000001
250	0.8076288875000002	0.8076288875000001	0.8076288875000001
251	0.8076288875000002	0.8076288875000001	0.8076288875000001
252	0.8076288875000002	0.8076288875000001	0.8076288875000001
253	0.8076288875000002	0.8076288875000001	0.8076288875000001
254	0.8076288875000002	0.8076288875000001	0.8076288875000001
255	0.8076288875000002	0.8076288875000001	0.8076288875000001
256	0.8076288875000002	0.8076288875000001	0.8076288875000001
257	0.8076288875000002	0.8076288875000001	0.8076288875000001
258	0.8076288875000002	0.8076288875000001	0.8076288875000001
259	0.8076288875000002	0.8076288875000001	0.8076288875000001
260	0.8076288875000002	0.8076288875000001	0.8076288875000001
261	0.8076288875000002	0.8076288875000001	0.8076288875000001
262	0.8076288875000002	0.8076288875000001	0.8076288875000001
263	0.805644185	0.805644185	0.805644185
264	0.805644185	0.805644185	0.805644185
265	0.805644185	0.805644185	0.805644185
266	0.805644185	0.805644185	0.805644185
267	0.805644185	0.805644185	0.805644185
268	0.805644185	0.805644185	0.805644185
269	0.805644185	0.805644185	0.805644185
270	0.805644185	0.805644185	0.805644185
271	0.805644185	0.805644185	0.805644185
272	0.805644185	0.805644185	0.805644185
273	0.8036594825000003	0.8036594825000001	0.8036594825000001
274	0.8036594825000003	0.8036594825000001	0.8036594825000001
275	0.8036594825000003	0.8036594825000001	0.8036594825000001
276	0.8036594825000003	0.8036594825000001	0.8036594825000001
277	0.805644185	0.805644185	0.805644185
278	0.805644185	0.805644185	0.805644185
279	0.805644185	0.805644185	0.805644185
280	0.805644185	0.805644185	0.805644185
281	0.805644185	0.805644185	0.805644185
282	0.805644185	0.805644185	0.805644185
283	0.805644185	0.805644185	0.805644185
284	0.805644185	0.805644185	0.805644185
285	0.805644185	0.805644185	0.805644185
286	0.805644185	0.805644185	0.805644185
287	0.805644185	0.805644185	0.805644185
288	0.805644185	0.805644185	0.805644185
289	0.805644185	0.805644185	0.805644185
290	0.805644185	0.805644185	0.805644185
291	0.805644185	0.805644185	0.805644185
292	0.805644185	0.805644185	0.805644185
293	0.805644185	0.805644185	0.805644185
294	0.805644185	0.805644185	0.805644185
295	0.805644185	0.805644185	0.805644185
296	0.805644185	0.805644185	0.805644185
297	0.805644185	0.805644185	0.805644185
298	0.805644185	0.805644185	0.805644185
299	0.805644185	0.805644185	0.805644185
300	0.805644185	0.805644185	0.805644185
301	0.805644185	0.805644185	0.805644185
302	0.805644185	0.805644185	0.805644185
303	0.805644185	0.805644185	0.805644185
304	0.805644185	0.805644185	0.805644185
305	0.805644185	0.805644185	0.805644185
306	0.805644185	0.805644185	0.805644185
307	0.805644185	0.805644185	0.805644185
308	0.805644185	0.805644185	0.805644185
309	0.805644185	0.805644185	0.805644185
310	0.805644185	0.805644185	0.805644185
311	0.805644185	0.805644185	0.805644185
312	0.805644185	0.805644185	0.805644185
313	0.805644185	0.805644185	0.805644185
314	0.805644185	0.805644185	0.805644185
315	0.805644185	0.805644185	0.805644185
316	0.805644185	0.805644185	0.805644185
317	0.805644185	0.805644185	0.805644185
318	0.805644185	0.805644185	0.805644185
319	0.805644185	0.805644185	0.805644185
320	0.805644185	0.805644185	0.805644185
321	0.805644185	0.805644185	0.805644185
322	0.805644185	0.805644185	0.805644185
323	0.805644185	0.805644185	0.805644185
324	0.805644185	0.805644185	0.805644185
325	0.805644185	0.805644185	0.805644185
326	0.805644185	0.805644185	0.805644185
327	0.805644185	0.805644185	0.805644185
328	0.805644185	0.805644185	0.805644185
329	0.805644185	0.805644185	0.805644185
330	0.805644185	0.805644185	0.805644185
331	0.805644185	0.805644185	0.805644185
332	0.805644185	0.805644185	0.805644185
333	0.805644185	0.805644185	0.805644185
334	0.805644185	0.805644185	0.805644185
335	0.805644185	0.805644185	0.805644185
336	0.805644185	0.805644185	0.805644185
337	0.805644185	0.805644185	0.805644185
338	0.805644185	0.805644185	0.805644185
339	0.805644185	0.805644185	0.805644185
340	0.805644185	0.805644185	0.805644185
341	0.805644185	0.805644185	0.805644185
342	0.805644185	0.805644185	0.805644185
343	0.805644185	0.805644185	0.805644185
344	0.805644185	0.805644185	0.805644185
345	0.805644185	0.805644185	0.805644185
346	0.805644185	0.805644185	0.805644185
347	0.805644185	0.805644185	0.805644185
348	0.8036594825000003	0.8036594825000001	0.8036594825000001
349	0.8036594825000003	0.8036594825000001	0.8036594825000001
350	0.8036594825000003	0.8036594825000001	0.8036594825000001
351	0.8036594825000003	0.8036594825000001	0.8036594825000001
352	0.8036594825000003	0.8036594825000001	0.8036594825000001
353	0.8036594825000003	0.8036594825000001	0.8036594825000001
354	0.8036594825000003	0.8036594825000001	0.8036594825000001
355	0.8036594825000003	0.8036594825000001	0.8036594825000001
356	0.8036594825000003	0.8036594825000001	0.8036594825000001
357	0.8036594825000003	0.8036594825000001	0.8036594825000001
358	0.8036594825000003	0.8036594825000001	0.8036594825000001
359	0.8036594825000003	0.8036594825000001	0.8036594825000001
360	0.8036594825000003	0.8036594825000001	0.8036594825000001
361	0.8036594825000003	0.8036594825000001	0.8036594825000001
362	0.8036594825000003	0.8036594825000001	0.8036594825000001
363	0.8036594825000003	0.8036594825000001	0.8036594825000001
364	0.8036594825000003	0.8036594825000001	0.8036594825000001
365	0.8036594825000003	0.8036594825000001	0.8036594825000001
366	0.8036594825000003	0.8036594825000001	0.8036594825000001
367	0.8036594825000003	0.8036594825000001	0.8036594825000001
368	0.8036594825000003	0.8036594825000001	0.8036594825000001
369	0.8036594825000003	0.8036594825000001	0.8036594825000001
370	0.8036594825000003	0.8036594825000001	0.8036594825000001
371	0.8036594825000003	0.8036594825000001	0.8036594825000001
372	0.8036594825000003	0.8036594825000001	0.8036594825000001
373	0.8036594825000003	0.8036594825000001	0.8036594825000001
374	0.8036594825000003	0.8036594825000001	0.8036594825000001
375	0.8036594825000003	0.8036594825000001	0.8036594825000001
376	0.8036594825000003	0.8036594825000001	0.8036594825000001
377	0.8036594825000003	0.8036594825000001	0.8036594825000001
378	0.8036594825000003	0.8036594825000001	0.8036594825000001
379	0.8036594825000003	0.8036594825000001	0.8036594825000001
380	0.8036594825000003	0.8036594825000001	0.8036594825000001
381	0.8036594825000003	0.8036594825000001	0.8036594825000001
382	0.8036594825000003	0.8036594825000001	0.8036594825000001
383	0.8036594825000003	0.8036594825000001	0.8036594825000001
384	0.8036594825000003	0.8036594825000001	0.8036594825000001
385	0.8036594825000003	0.8036594825000001	0.8036594825000001
386	0.8036594825000003	0.8036594825000001	0.8036594825000001
387	0.8036594825000003	0.8036594825000001	0.8036594825000001
388	0.8036594825000003	0.8036594825000001	0.8036594825000001
389	0.8036594825000003	0.8036594825000001	0.8036594825000001
390	0.8036594825000003	0.8036594825000001	0.8036594825000001
391	0.8036594825000003	0.8036594825000001	0.8036594825000001
392	0.8036594825000003	0.8036594825000001	0.8036594825000001
393	0.8036594825000003	0.8036594825000001	0.8036594825000001
394	0.8036594825000003	0.8036594825000001	0.8036594825000001
395	0.8036594825000003	0.8036594825000001	0.8036594825000001
396	0.8036594825000003	0.8036594825000001	0.8036594825000001
397	0.8036594825000003	0.8036594825000001	0.8036594825000001
398	0.8036594825000003	0.8036594825000001	0.8036594825000001
399	0.8036594825000003	0.8036594825000001	0.8036594825000001
400	0.8036594825000003	0.8036594825000001	0.8036594825000001
401	0.8036594825000003	0.8036594825000001	0.8036594825000001
402	0.8036594825000003	0.8036594825000001	0.8036594825000001
403	0.8036594825000003	0.8036594825000001	0.8036594825000001
404	0.8036594825000003	0.8036594825000001	0.8036594825000001
405	0.8036594825000003	0.8036594825000001	0.8036594825000001
406	0.8036594825000003	0.8036594825000001	0.8036594825000001
407	0.8036594825000003	0.8036594825000001	0.8036594825000001
408	0.8036594825000003	0.8036594825000001	0.8036594825000001
409	0.8036594825000003	0.8036594825000001	0.8036594825000001
410	0.8036594825000003	0.8036594825000001	0.8036594825000001
411	0.8036594825000003	0.8036594825000001	0.8036594825000001
412	0.8036594825000003	0.8036594825000001	0.8036594825000001
413	0.8036594825000003	0.8036594825000001	0.8036594825000001
414	0.8036594825000003	0.8036594825000001	0.8036594825000001
415	0.8036594825000003	0.8036594825000001	0.8036594825000001
416	0.8036594825000003	0.8036594825000001	0.8036594825000001
417	0.8036594825000003	0.8036594825000001	0.8036594825000001
418	0.8036594825000003	0.8036594825000001	0.8036594825000001
419	0.8036594825000003	0.8036594825000001	0.8036594825000001
420	0.8036594825000003	0.8036594825000001	0.8036594825000001
421	0.8036594825000003	0.8036594825000001	0.8036594825000001
422	0.8036594825000003	0.8036594825000001	0.8036594825000001
423	0.8036594825000003	0.8036594825000001	0.8036594825000001
424	0.8036594825000003	0.8036594825000001	0.8036594825000001
425	0.8036594825000003	0.8036594825000001	0.8036594825000001
426	0.8036594825000003	0.8036594825000001	0.8036594825000001
427	0.8036594825000003	0.8036594825000001	0.8036594825000001
428	0.8036594825000003	0.8036594825000001	0.8036594825000001
429	0.8036594825000003	0.8036594825000001	0.8036594825000001
430	0.8036594825000003	0.8036594825000001	0.8036594825000001
431	0.8036594825000003	0.8036594825000001	0.8036594825000001
432	0.8036594825000003	0.8036594825000001	0.8036594825000001
433	0.8036594825000003	0.8036594825000001	0.8036594825000001
434	0.8036594825000003	0.8036594825000001	0.8036594825000001
435	0.8036594825000003	0.8036594825000001	0.8036594825000001
436	0.8036594825000003	0.8036594825000001	0.8036594825000001
437	0.8036594825000003	0.8036594825000001	0.8036594825000001
438	0.8036594825000003	0.8036594825000001	0.8036594825000001
439	0.8036594825000003	0.8036594825000001	0.8036594825000001
440	0.8036594825000003	0.8036594825000001	0.8036594825000001
441	0.8036594825000003	0.8036594825000001	0.8036594825000001
442	0.8036594825000003	0.8036594825000001	0.8036594825000001
443	0.8036594825000003	0.8036594825000001	0.8036594825000001
444	0.8036594825000003	0.8036594825000001	0.8036594825000001
445	0.8036594825000003	0.8036594825000001	0.8036594825000001
446	0.8036594825000003	0.8036594825000001	0.8036594825000001
447	0.8036594825000003	0.8036594825000001	0.8036594825000001
448	0.8036594825000003	0.8036594825000001	0.8036594825000001
449	0.8036594825000003	0.8036594825000001	0.8036594825000001
450	0.8036594825000003	0.8036594825000001	0.8036594825000001
451	0.8036594825000003	0.8036594825000001	0.8036594825000001
452	0.8036594825000003	0.8036594825000001	0.8036594825000001
453	0.8036594825000003	0.8036594825000001	0.8036594825000001
454	0.8036594825000003	0.8036594825000001	0.8036594825000001
455	0.8036594825000003	0.8036594825000001	0.8036594825000001
456	0.8036594825000003	0.8036594825000001	0.8036594825000001
457	0.8036594825000003	0.8036594825000001	0.8036594825000001
458	0.8036594825000003	0.8036594825000001	0.8036594825000001
459	0.8036594825000003	0.8036594825000001	0.8036594825000001
460	0.8036594825000003	0.8036594825000001	0.8036594825000001
461	0.8036594825000003	0.8036594825000001	0.8036594825000001
462	0.8036594825000003	0.8036594825000001	0.8036594825000001
463	0.8036594825000003	0.8036594825000001	0.8036594825000001
464	0.8036594825000003	0.8036594825000001	0.8036594825000001
465	0.8036594825000003	0.8036594825000001	0.8036594825000001
466	0.8036594825000003	0.8036594825000001	0.8036594825000001
467	0.8036594825000003	0.8036594825000001	0.8036594825000001
468	0.8036594825000003	0.8036594825000001	0.8036594825000001
469	0.8036594825000003	0.8036594825000001	0.8036594825000001
470	0.8036594825000003	0.8036594825000001	0.8036594825000001
471	0.8036594825000003	0.8036594825000001	0.8036594825000001
472	0.8036594825000003	0.8036594825000001	0.8036594825000001
473	0.8036594825000003	0.8036594825000001	0.8036594825000001
474	0.8036594825000003	0.8036594825000001	0.8036594825000001
475	0.8036594825000003	0.8036594825000001	0.8036594825000001
476	0.8036594825000003	0.8036594825000001	0.8036594825000001
477	0.8036594825000003	0.8036594825000001	0.8036594825000001
478	0.8036594825000003	0.8036594825000001	0.8036594825000001
479	0.8036594825000003	0.8036594825000001	0.8036594825000001
480	0.8036594825000003	0.8036594825000001	0.8036594825000001
481	0.8036594825000003	0.8036594825000001	0.8036594825000001
482	0.8036594825000003	0.8036594825000001	0.8036594825000001
483	0.8036594825000003	0.8036594825000001	0.8036594825000001
484	0.8036594825000003	0.8036594825000001	0.8036594825000001
485	0.8036594825000003	0.8036594825000001	0.8036594825000001
486	0.8036594825000003	0.8036594825000001	0.8036594825000001
487	0.8036594825000003	0.8036594825000001	0.8036594825000001
488	0.8036594825000003	0.8036594825000001	0.8036594825000001
489	0.8036594825000003	0.8036594825000001	0.8036594825000001
490	0.8036594825000003	0.8036594825000001	0.8036594825000001
491	0.8036594825000003	0.8036594825000001	0.8036594825000001
492	0.8036594825000003	0.8036594825000001	0.8036594825000001
493	0.8036594825000003	0.8036594825000001	0.8036594825000001
494	0.8036594825000003	0.8036594825000001	0.8036594825000001
495	0.8036594825000003	0.8036594825000001	0.8036594825000001
496	0.8036594825000003	0.8036594825000001	0.8036594825000001
497	0.8036594825000003	0.8036594825000001	0.8036594825000001
498	0.8036594825000003	0.8036594825000001	0.8036594825000001
499	0.8036594825000003	0.8036594825000001	0.8036594825000001
500	0.8036594825000003	0.8036594825000001	0.8036594825000001
501	0.8036594825000003	0.8036594825000001	0.8036594825000001
502	0.8036594825000003	0.8036594825000001	0.8036594825000001
503	0.8036594825000003	0.8036594825000001	0.8036594825000001
504	0.8036594825000003	0.8036594825000001	0.8036594825000001
505	0.8036594825000003	0.8036594825000001	0.8036594825000001
506	0.8036594825000003	0.8036594825000001	0.8036594825000001
507	0.8036594825000003	0.8036594825000001	0.8036594825000001
508	0.8036594825000003	0.8036594825000001	0.8036594825000001
509	0.8036594825000003	0.8036594825000001	0.8036594825000001
510	0.8036594825000003	0.8036594825000001	0.8036594825000001
511	0.8036594825000003	0.8036594825000001	0.8036594825000001
512	0.8036594825000003	0.8036594825000001	0.8036594825000001
513	0.8036594825000003	0.8036594825000001	0.8036594825000001
514	0.8036594825000003	0.8036594825000001	0.8036594825000001
515	0.8036594825000003	0.8036594825000001	0.8036594825000001
516	0.8036594825000003	0.8036594825000001	0.8036594825000001
517	0.8036594825000003	0.8036594825000001	0.8036594825000001
518	0.8036594825000003	0.8036594825000001	0.8036594825000001
519	0.8036594825000003	0.8036594825000001	0.8036594825000001
520	0.8036594825000003	0.8036594825000001	0.8036594825000001
521	0.8036594825000003	0.8036594825000001	0.8036594825000001
522	0.8036594825000003	0.8036594825000001	0.8036594825000001
523	0.8036594825000003	0.8036594825000001	0.8036594825000001
524	0.8036594825000003	0.8036594825000001	0.8036594825000001
525	0.8036594825000003	0.8036594825000001	0.8036594825000001
526	0.8036594825000003	0.8036594825000001	0.8036594825000001
527	0.8036594825000003	0.8036594825000001	0.8036594825000001
528	0.8036594825000003	0.8036594825000001	0.8036594825000001
529	0.8036594825000003	0.8036594825000001	0.8036594825000001
530	0.8036594825000003	0.8036594825000001	0.8036594825000001
531	0.8036594825000003	0.8036594825000001	0.8036594825000001
532	0.8036594825000003	0.8036594825000001	0.8036594825000001
533	0.8036594825000003	0.8036594825000001	0.8036594825000001
534	0.8036594825000003	0.8036594825000001	0.8036594825000001
535	0.8036594825000003	0.8036594825000001	0.8036594825000001
536	0.8036594825000003	0.8036594825000001	0.8036594825000001
537	0.8036594825000003	0.8036594825000001	0.8036594825000001
538	0.8036594825000003	0.8036594825000001	0.8036594825000001
539	0.8036594825000003	0.8036594825000001	0.8036594825000001
540	0.8036594825000003	0.8036594825000001	0.8036594825000001
541	0.8036594825000003	0.8036594825000001	0.8036594825000001
542	0.8036594825000003	0.8036594825000001	0.8036594825000001
543	0.8036594825000003	0.8036594825000001	0.8036594825000001
544	0.8036594825000003	0.8036594825000001	0.8036594825000001
545	0.8036594825000003	0.8036594825000001	0.8036594825000001
546	0.8036594825000003	0.8036594825000001	0.8036594825000001
547	0.8036594825000003	0.8036594825000001	0.8036594825000001
548	0.8036594825000003	0.8036594825000001	0.8036594825000001
549	0.8036594825000003	0.8036594825000001	0.8036594825000001
550	0.8036594825000003	0.8036594825000001	0.8036594825000001
551	0.8036594825000003	0.8036594825000001	0.8036594825000001
552	0.8036594825000003	0.8036594825000001	0.8036594825000001
553	0.8036594825000003	0.8036594825000001	0.8036594825000001
554	0.8036594825000003	0.8036594825000001	0.8036594825000001
555	0.8036594825000003	0.8036594825000001	0.8036594825000001
556	0.8036594825000003	0.8036594825000001	0.8036594825000001
557	0.8036594825000003	0.8036594825000001	0.8036594825000001
558	0.8036594825000003	0.8036594825000001	0.8036594825000001
559	0.8036594825000003	0.8036594825000001	0.8036594825000001
560	0.8036594825000003	0.8036594825000001	0.8036594825000001
561	0.8036594825000003	0.8036594825000001	0.8036594825000001
562	0.8036594825000003	0.8036594825000001	0.8036594825000001
563	0.8036594825000003	0.8036594825000001	0.8036594825000001
564	0.8036594825000003	0.8036594825000001	0.8036594825000001
565	0.8036594825000003	0.8036594825000001	0.8036594825000001
566	0.8036594825000003	0.8036594825000001	0.8036594825000001
567	0.8036594825000003	0.8036594825000001	0.8036594825000001
568	0.8036594825000003	0.8036594825000001	0.8036594825000001
569	0.8036594825000003	0.8036594825000001	0.8036594825000001
570	0.8036594825000003	0.8036594825000001	0.8036594825000001
571	0.8036594825000003	0.8036594825000001	0.8036594825000001
572	0.8036594825000003	0.8036594825000001	0.8036594825000001
573	0.8036594825000003	0.8036594825000001	0.8036594825000001
574	0.8036594825000003	0.8036594825000001	0.8036594825000001
575	0.8036594825000003	0.8036594825000001	0.8036594825000001
576	0.8036594825000003	0.8036594825000001	0.8036594825000001
577	0.8036594825000003	0.8036594825000001	0.8036594825000001
578	0.8036594825000003	0.8036594825000001	0.8036594825000001
579	0.8036594825000003	0.8036594825000001	0.8036594825000001
580	0.8036594825000003	0.8036594825000001	0.8036594825000001
581	0.8036594825000003	0.8036594825000001	0.8036594825000001
582	0.8036594825000003	0.8036594825000001	0.8036594825000001
583	0.8036594825000003	0.8036594825000001	0.8036594825000001
584	0.8036594825000003	0.8036594825000001	0.8036594825000001
585	0.8036594825000003	0.8036594825000001	0.8036594825000001
586	0.8036594825000003	0.8036594825000001	0.8036594825000001
587	0.8036594825000003	0.8036594825000001	0.8036594825000001
588	0.8036594825000003	0.8036594825000001	0.8036594825000001
589	0.8036594825000003	0.8036594825000001	0.8036594825000001
590	0.8036594825000003	0.8036594825000001	0.8036594825000001
591	0.8036594825000003	0.8036594825000001	0.8036594825000001
592	0.8036594825000003	0.8036594825000001	0.8036594825000001
593	0.8036594825000003	0.8036594825000001	0.8036594825000001
594	0.8036594825000003	0.8036594825000001	0.8036594825000001
595	0.8036594825000003	0.8036594825000001	0.8036594825000001
596	0.8036594825000003	0.8036594825000001	0.8036594825000001
597	0.8036594825000003	0.8036594825000001	0.8036594825000001
598	0.8036594825000003	0.8036594825000001	0.8036594825000001
599	0.8036594825000003	0.8036594825000001	0.8036594825000001
600	0.8036594825000003	0.8036594825000001	0.8036594825000001
601	0.8036594825000003	0.8036594825000001	0.8036594825000001
602	0.8036594825000003	0.8036594825000001	0.8036594825000001
603	0.8036594825000003	0.8036594825000001	0.8036594825000001
604	0.8036594825000003	0.8036594825000001	0.8036594825000001
605	0.8036594825000003	0.8036594825000001	0.8036594825000001
606	0.8036594825000003	0.8036594825000001	0.8036594825000001
607	0.8036594825000003	0.8036594825000001	0.8036594825000001
608	0.8036594825000003	0.8036594825000001	0.8036594825000001
609	0.8036594825000003	0.8036594825000001	0.8036594825000001
610	0.8036594825000003	0.8036594825000001	0.8036594825000001
611	0.8036594825000003	0.8036594825000001	0.8036594825000001
612	0.8036594825000003	0.8036594825000001	0.8036594825000001
613	0.8036594825000003	0.8036594825000001	0.8036594825000001
614	0.8036594825000003	0.8036594825000001	0.8036594825000001
615	0.8036594825000003	0.8036594825000001	0.8036594825000001
616	0.8036594825000003	0.8036594825000001	0.8036594825000001
617	0.8036594825000003	0.8036594825000001	0.8036594825000001
618	0.8036594825000003	0.8036594825000001	0.8036594825000001
619	0.8036594825000003	0.8036594825000001	0.8036594825000001
620	0.8036594825000003	0.8036594825000001	0.8036594825000001
621	0.8036594825000003	0.8036594825000001	0.8036594825000001
622	0.8036594825000003	0.8036594825000001	0.8036594825000001
623	0.8036594825000003	0.8036594825000001	0.8036594825000001
624	0.8036594825000003	0.8036594825000001	0.8036594825000001
625	0.8036594825000003	0.8036594825000001	0.8036594825000001
626	0.8036594825000003	0.8036594825000001	0.8036594825000001
627	0.8036594825000003	0.8036594825000001	0.8036594825000001
628	0.8036594825000003	0.8036594825000001	0.8036594825000001
629	0.8036594825000003	0.8036594825000001	0.8036594825000001
630	0.8036594825000003	0.8036594825000001	0.8036594825000001
631	0.8036594825000003	0.8036594825000001	0.8036594825000001
632	0.8036594825000003	0.8036594825000001	0.8036594825000001
633	0.8036594825000003	0.8036594825000001	0.8036594825000001
634	0.8036594825000003	0.8036594825000001	0.8036594825000001
635	0.8036594825000003	0.8036594825000001	0.8036594825000001
636	0.8036594825000003	0.8036594825000001	0.8036594825000001
637	0.8036594825000003	0.8036594825000001	0.8036594825000001
638	0.8036594825000003	0.8036594825000001	0.8036594825000001
639	0.8036594825000003	0.8036594825000001	0.8036594825000001
640	0.8036594825000003	0.8036594825000001	0.8036594825000001
641	0.8036594825000003	0.8036594825000001	0.8036594825000001
642	0.8036594825000003	0.8036594825000001	0.8036594825000001
643	0.8036594825000003	0.8036594825000001	0.8036594825000001
644	0.8036594825000003	0.8036594825000001	0.8036594825000001
645	0.8036594825000003	0.8036594825000001	0.8036594825000001
646	0.8036594825000003	0.8036594825000001	0.8036594825000001
647	0.8036594825000003	0.8036594825000001	0.8036594825000001
648	0.8036594825000003	0.8036594825000001	0.8036594825000001
649	0.8036594825000003	0.8036594825000001	0.8036594825000001
650	0.8036594825000003	0.8036594825000001	0.8036594825000001
651	0.8036594825000003	0.8036594825000001	0.8036594825000001
652	0.8036594825000003	0.8036594825000001	0.8036594825000001
653	0.8036594825000003	0.8036594825000001	0.8036594825000001
654	0.8036594825000003	0.8036594825000001	0.8036594825000001
655	0.8036594825000003	0.8036594825000001	0.8036594825000001
656	0.8036594825000003	0.8036594825000001	0.8036594825000001
657	0.8036594825000003	0.8036594825000001	0.8036594825000001
658	0.8036594825000003	0.8036594825000001	0.8036594825000001
659	0.8036594825000003	0.8036594825000001	0.8036594825000001
660	0.8036594825000003	0.8036594825000001	0.8036594825000001
661	0.8036594825000003	0.8036594825000001	0.8036594825000001
662	0.8036594825000003	0.8036594825000001	0.8036594825000001
663	0.8036594825000003	0.8036594825000001	0.8036594825000001
664	0.8036594825000003	0.8036594825000001	0.8036594825000001
665	0.8036594825000003	0.8036594825000001	0.8036594825000001
666	0.8036594825000003	0.8036594825000001	0.8036594825000001
667	0.8036594825000003	0.8036594825000001	0.8036594825000001
668	0.8036594825000003	0.8036594825000001	0.8036594825000001
669	0.8036594825000003	0.8036594825000001	0.8036594825000001
670	0.8036594825000003	0.8036594825000001	0.8036594825000001
671	0.8036594825000003	0.8036594825000001	0.8036594825000001
672	0.8036594825000003	0.8036594825000001	0.8036594825000001
673	0.8036594825000003	0.8036594825000001	0.8036594825000001
674	0.8036594825000003	0.8036594825000001	0.8036594825000001
675	0.8036594825000003	0.8036594825000001	0.8036594825000001
676	0.8036594825000003	0.8036594825000001	0.8036594825000001
677	0.8036594825000003	0.8036594825000001	0.8036594825000001
678	0.8036594825000003	0.8036594825000001	0.8036594825000001
679	0.8036594825000003	0.8036594825000001	0.8036594825000001
680	0.8036594825000003	0.8036594825000001	0.8036594825000001
681	0.8036594825000003	0.8036594825000001	0.8036594825000001
682	0.8036594825000003	0.8036594825000001	0.8036594825000001
683	0.8036594825000003	0.8036594825000001	0.8036594825000001
684	0.8036594825000003	0.8036594825000001	0.8036594825000001
685	0.8036594825000003	0.8036594825000001	0.8036594825000001
686	0.8036594825000003	0.8036594825000001	0.8036594825000001
687	0.8036594825000003	0.8036594825000001	0.8036594825000001
688	0.8036594825000003	0.8036594825000001	0.8036594825000001
689	0.8036594825000003	0.8036594825000001	0.8036594825000001
690	0.8036594825000003	0.8036594825000001	0.8036594825000001
691	0.8036594825000003	0.8036594825000001	0.8036594825000001
692	0.8036594825000003	0.8036594825000001	0.8036594825000001
693	0.8036594825000003	0.8036594825000001	0.8036594825000001
694	0.8036594825000003	0.8036594825000001	0.8036594825000001
695	0.8036594825000003	0.8036594825000001	0.8036594825000001
696	0.8036594825000003	0.8036594825000001	0.8036594825000001
697	0.8036594825000003	0.8036594825000001	0.8036594825000001
698	0.8036594825000003	0.8036594825000001	0.8036594825000001
699	0.8036594825000003	0.8036594825000001	0.8036594825000001
700	0.8036594825000003	0.8036594825000001	0.8036594825000001
701	0.8036594825000003	0.8036594825000001	0.8036594825000001
702	0.8036594825000003	0.8036594825000001	0.8036594825000001
703	0.8036594825000003	0.8036594825000001	0.8036594825000001
704	0.8036594825000003	0.8036594825000001	0.8036594825000001
705	0.8036594825000003	0.8036594825000001	0.8036594825000001
706	0.8036594825000003	0.8036594825000001	0.8036594825000001
707	0.8036594825000003	0.8036594825000001	0.8036594825000001
708	0.8036594825000003	0.8036594825000001	0.8036594825000001
709	0.8036594825000003	0.8036594825000001	0.8036594825000001
710	0.8036594825000003	0.8036594825000001	0.8036594825000001
711	0.8036594825000003	0.8036594825000001	0.8036594825000001
712	0.8036594825000003	0.8036594825000001	0.8036594825000001
713	0.8036594825000003	0.8036594825000001	0.8036594825000001
714	0.8036594825000003	0.8036594825000001	0.8036594825000001
715	0.8036594825000003	0.8036594825000001	0.8036594825000001
716	0.8036594825000003	0.8036594825000001	0.8036594825000001
717	0.8036594825000003	0.8036594825000001	0.8036594825000001
718	0.8036594825000003	0.8036594825000001	0.8036594825000001
719	0.8036594825000003	0.8036594825000001	0.8036594825000001
720	0.8036594825000003	0.8036594825000001	0.8036594825000001
721	0.8036594825000003	0.8036594825000001	0.8036594825000001
722	0.8036594825000003	0.8036594825000001	0.8036594825000001
723	0.8036594825000003	0.8036594825000001	0.8036594825000001
724	0.8036594825000003	0.8036594825000001	0.8036594825000001
725	0.8036594825000003	0.8036594825000001	0.8036594825000001
726	0.8036594825000003	0.8036594825000001	0.8036594825000001
727	0.8036594825000003	0.8036594825000001	0.8036594825000001
728	0.8036594825000003	0.8036594825000001	0.8036594825000001
729	0.8036594825000003	0.8036594825000001	0.8036594825000001
730	0.8036594825000003	0.8036594825000001	0.8036594825000001
731	0.8036594825000003	0.8036594825000001	0.8036594825000001
732	0.8036594825000003	0.8036594825000001	0.8036594825000001
733	0.8036594825000003	0.8036594825000001	0.8036594825000001
734	0.8036594825000003	0.8036594825000001	0.8036594825000001
735	0.8036594825000003	0.8036594825000001	0.8036594825000001
736	0.8036594825000003	0.8036594825000001	0.8036594825000001
737	0.8036594825000003	0.8036594825000001	0.8036594825000001
738	0.8036594825000003	0.8036594825000001	0.8036594825000001
739	0.8036594825000003	0.8036594825000001	0.8036594825000001
740	0.8036594825000003	0.8036594825000001	0.8036594825000001
741	0.8036594825000003	0.8036594825000001	0.8036594825000001
742	0.8036594825000003	0.8036594825000001	0.8036594825000001
743	0.8036594825000003	0.8036594825000001	0.8036594825000001
744	0.8036594825000003	0.8036594825000001	0.8036594825000001
745	0.8036594825000003	0.8036594825000001	0.8036594825000001
746	0.8036594825000003	0.8036594825000001	0.8036594825000001
747	0.8036594825000003	0.8036594825000001	0.8036594825000001
748	0.8036594825000003	0.8036594825000001	0.8036594825000001
749	0.8036594825000003	0.8036594825000001	0.8036594825000001
750	0.8036594825000003	0.8036594825000001	0.8036594825000001
751	0.8036594825000003	0.8036594825000001	0.8036594825000001
752	0.8036594825000003	0.8036594825000001	0.8036594825000001
753	0.8036594825000003	0.8036594825000001	0.8036594825000001
754	0.8036594825000003	0.8036594825000001	0.8036594825000001
755	0.8036594825000003	0.8036594825000001	0.8036594825000001
756	0.8036594825000003	0.8036594825000001	0.8036594825000001
757	0.8036594825000003	0.8036594825000001	0.8036594825000001
758	0.8036594825000003	0.8036594825000001	0.8036594825000001
759	0.8036594825000003	0.8036594825000001	0.8036594825000001
760	0.8036594825000003	0.8036594825000001	0.8036594825000001
761	0.8036594825000003	0.8036594825000001	0.8036594825000001
762	0.8036594825000003	0.8036594825000001	0.8036594825000001
763	0.8036594825000003	0.8036594825000001	0.8036594825000001
764	0.8036594825000003	0.8036594825000001	0.8036594825000001
765	0.8036594825000003	0.8036594825000001	0.8036594825000001
766	0.8036594825000003	0.8036594825000001	0.8036594825000001
767	0.8036594825000003	0.8036594825000001	0.8036594825000001
768	0.8036594825000003	0.8036594825000001	0.8036594825000001
769	0.8036594825000003	0.8036594825000001	0.8036594825000001
770	0.8036594825000003	0.8036594825000001	0.8036594825000001
771	0.8036594825000003	0.8036594825000001	0.8036594825000001
772	0.8036594825000003	0.8036594825000001	0.8036594825000001
773	0.8036594825000003	0.8036594825000001	0.8036594825000001
774	0.8036594825000003	0.8036594825000001	0.8036594825000001
775	0.8036594825000003	0.8036594825000001	0.8036594825000001
776	0.8036594825000003	0.8036594825000001	0.8036594825000001
777	0.8036594825000003	0.8036594825000001	0.8036594825000001
778	0.8036594825000003	0.8036594825000001	0.8036594825000001
779	0.8036594825000003	0.8036594825000001	0.8036594825000001
780	0.8036594825000003	0.8036594825000001	0.8036594825000001
781	0.8036594825000003	0.8036594825000001	0.8036594825000001
782	0.8036594825000003	0.8036594825000001	0.8036594825000001
783	0.8036594825000003	0.8036594825000001	0.8036594825000001
784	0.8036594825000003	0.8036594825000001	0.8036594825000001
785	0.8036594825000003	0.8036594825000001	0.8036594825000001
786	0.8036594825000003	0.8036594825000001	0.8036594825000001
787	0.8036594825000003	0.8036594825000001	0.8036594825000001
788	0.8036594825000003	0.8036594825000001	0.8036594825000001
789	0.8036594825000003	0.8036594825000001	0.8036594825000001
790	0.8036594825000003	0.8036594825000001	0.8036594825000001
791	0.8036594825000003	0.8036594825000001	0.8036594825000001
792	0.8036594825000003	0.8036594825000001	0.8036594825000001
793	0.8036594825000003	0.8036594825000001	0.8036594825000001
794	0.8036594825000003	0.8036594825000001	0.8036594825000001
795	0.8036594825000003	0.8036594825000001	0.8036594825000001
796	0.8036594825000003	0.8036594825000001	0.8036594825000001
797	0.8036594825000003	0.8036594825000001	0.8036594825000001
798	0.8036594825000003	0.8036594825000001	0.8036594825000001
799	0.8036594825000003	0.8036594825000001	0.8036594825000001
800	0.8036594825000003	0.8036594825000001	0.8036594825000001
801	0.8036594825000003	0.8036594825000001	0.8036594825000001
802	0.8036594825000003	0.8036594825000001	0.8036594825000001
803	0.8036594825000003	0.8036594825000001	0.8036594825000001
804	0.8036594825000003	0.8036594825000001	0.8036594825000001
805	0.8036594825000003	0.8036594825000001	0.8036594825000001
806	0.8036594825000003	0.8036594825000001	0.8036594825000001
807	0.8036594825000003	0.8036594825000001	0.8036594825000001
808	0.8036594825000003	0.8036594825000001	0.8036594825000001
809	0.8036594825000003	0.8036594825000001	0.8036594825000001
810	0.8036594825000003	0.8036594825000001	0.8036594825000001
811	0.8036594825000003	0.8036594825000001	0.8036594825000001
812	0.8036594825000003	0.8036594825000001	0.8036594825000001
813	0.8036594825000003	0.8036594825000001	0.8036594825000001
814	0.8036594825000003	0.8036594825000001	0.8036594825000001
815	0.8036594825000003	0.8036594825000001	0.8036594825000001
816	0.8036594825000003	0.8036594825000001	0.8036594825000001
817	0.8036594825000003	0.8036594825000001	0.8036594825000001
818	0.8036594825000003	0.8036594825000001	0.8036594825000001
819	0.80167478	0.80167478	0.80167478
820	0.80167478	0.80167478	0.80167478
821	0.80167478	0.80167478	0.80167478
822	0.80167478	0.80167478	0.80167478
823	0.80167478	0.80167478	0.80167478
824	0.80167478	0.80167478	0.80167478
825	0.80167478	0.80167478	0.80167478
826	0.80167478	0.80167478	0.80167478
827	0.80167478	0.80167478	0.80167478
828	0.80167478	0.80167478	0.80167478
829	0.80167478	0.80167478	0.80167478
830	0.80167478	0.80167478	0.80167478
831	0.80167478	0.80167478	0.80167478
832	0.80167478	0.80167478	0.80167478
833	0.80167478	0.80167478	0.80167478
834	0.80167478	0.80167478	0.80167478
835	0.80167478	0.80167478	0.80167478
836	0.80167478	0.80167478	0.80167478
837	0.80167478	0.80167478	0.80167478
838	0.80167478	0.80167478	0.80167478
839	0.80167478	0.80167478	0.80167478
840	0.80167478	0.80167478	0.80167478
841	0.80167478	0.80167478	0.80167478
842	0.80167478	0.80167478	0.80167478
843	0.80167478	0.80167478	0.80167478
844	0.80167478	0.80167478	0.80167478
845	0.80167478	0.80167478	0.80167478
846	0.80167478	0.80167478	0.80167478
847	0.80167478	0.80167478	0.80167478
848	0.80167478	0.80167478	0.80167478
849	0.80167478	0.80167478	0.80167478
850	0.80167478	0.80167478	0.80167478
851	0.80167478	0.80167478	0.80167478
852	0.80167478	0.80167478	0.80167478
853	0.80167478	0.80167478	0.80167478
854	0.80167478	0.80167478	0.80167478
855	0.80167478	0.80167478	0.80167478
856	0.80167478	0.80167478	0.80167478
857	0.80167478	0.80167478	0.80167478
858	0.80167478	0.80167478	0.80167478
859	0.80167478	0.80167478	0.80167478
860	0.80167478	0.80167478	0.80167478
861	0.80167478	0.80167478	0.80167478
862	0.80167478	0.80167478	0.80167478
863	0.80167478	0.80167478	0.80167478
864	0.80167478	0.80167478	0.80167478
865	0.80167478	0.80167478	0.80167478
866	0.80167478	0.80167478	0.80167478
867	0.80167478	0.80167478	0.80167478
868	0.80167478	0.80167478	0.80167478
869	0.80167478	0.80167478	0.80167478
870	0.80167478	0.80167478	0.80167478
871	0.80167478	0.80167478	0.80167478
872	0.80167478	0.80167478	0.80167478
873	0.80167478	0.80167478	0.80167478
874	0.80167478	0.80167478	0.80167478
875	0.80167478	0.80167478	0.80167478
876	0.80167478	0.80167478	0.80167478
877	0.80167478	0.80167478	0.80167478
878	0.80167478	0.80167478	0.80167478
879	0.80167478	0.80167478	0.80167478
880	0.80167478	0.80167478	0.80167478
881	0.80167478	0.80167478	0.80167478
882	0.80167478	0.80167478	0.80167478
883	0.80167478	0.80167478	0.80167478
884	0.80167478	0.80167478	0.80167478
885	0.80167478	0.80167478	0.80167478
886	0.80167478	0.80167478	0.80167478
887	0.80167478	0.80167478	0.80167478
888	0.80167478	0.80167478	0.80167478
889	0.80167478	0.80167478	0.80167478
890	0.80167478	0.80167478	0.80167478
891	0.80167478	0.80167478	0.80167478
892	0.80167478	0.80167478	0.80167478
893	0.80167478	0.80167478	0.80167478
894	0.80167478	0.80167478	0.80167478
895	0.80167478	0.80167478	0.80167478
896	0.80167478	0.80167478	0.80167478
897	0.80167478	0.80167478	0.80167478
898	0.80167478	0.80167478	0.80167478
899	0.80167478	0.80167478	0.80167478
900	0.80167478	0.80167478	0.80167478
901	0.80167478	0.80167478	0.80167478
902	0.80167478	0.80167478	0.80167478
903	0.80167478	0.80167478	0.80167478
904	0.80167478	0.80167478	0.80167478
905	0.80167478	0.80167478	0.80167478
906	0.80167478	0.80167478	0.80167478
907	0.80167478	0.80167478	0.80167478
908	0.80167478	0.80167478	0.80167478
909	0.80167478	0.80167478	0.80167478
910	0.80167478	0.80167478	0.80167478
911	0.80167478	0.80167478	0.80167478
912	0.80167478	0.80167478	0.80167478
913	0.80167478	0.80167478	0.80167478
914	0.80167478	0.80167478	0.80167478
915	0.80167478	0.80167478	0.80167478
916	0.80167478	0.80167478	0.80167478
917	0.80167478	0.80167478	0.80167478
918	0.80167478	0.80167478	0.80167478
919	0.80167478	0.80167478	0.80167478
920	0.80167478	0.80167478	0.80167478
921	0.80167478	0.80167478	0.80167478
922	0.80167478	0.80167478	0.80167478
923	0.80167478	0.80167478	0.80167478
924	0.80167478	0.80167478	0.80167478
925	0.80167478	0.80167478	0.80167478
926	0.80167478	0.80167478	0.80167478
927	0.80167478	0.80167478	0.80167478
928	0.80167478	0.80167478	0.80167478
929	0.80167478	0.80167478	0.80167478
930	0.80167478	0.80167478	0.80167478
931	0.80167478	0.80167478	0.80167478
932	0.80167478	0.80167478	0.80167478
933	0.80167478	0.80167478	0.80167478
934	0.80167478	0.80167478	0.80167478
935	0.80167478	0.80167478	0.80167478
936	0.80167478	0.80167478	0.80167478
937	0.80167478	0.80167478	0.80167478
938	0.80167478	0.80167478	0.80167478
939	0.80167478	0.80167478	0.80167478
940	0.80167478	0.80167478	0.80167478
941	0.80167478	0.80167478	0.80167478
942	0.80167478	0.80167478	0.80167478
943	0.80167478	0.80167478	0.80167478
944	0.80167478	0.80167478	0.80167478
945	0.80167478	0.80167478	0.80167478
946	0.80167478	0.80167478	0.80167478
947	0.80167478	0.80167478	0.80167478
948	0.80167478	0.80167478	0.80167478
949	0.8016747800000001	0.80167478	0.80167478
950	0.8016747800000001	0.80167478	0.80167478
951	0.8016747800000001	0.80167478	0.80167478
952	0.8016747800000001	0.80167478	0.80167478
953	0.8016747800000001	0.80167478	0.80167478
954	0.8016747800000001	0.80167478	0.80167478
955	0.8016747800000001	0.80167478	0.80167478
956	0.8016747800000001	0.80167478	0.80167478
957	0.8016747800000001	0.80167478	0.80167478
958	0.8016747800000001	0.80167478	0.80167478
959	0.8016747800000001	0.80167478	0.80167478
960	0.8016747800000001	0.80167478	0.80167478
961	0.8016747800000001	0.80167478	0.80167478
962	0.8016747800000001	0.80167478	0.80167478
963	0.8016747800000001	0.80167478	0.80167478
964	0.8016747800000001	0.80167478	0.80167478
965	0.8016747800000001	0.80167478	0.80167478
966	0.8016747800000001	0.80167478	0.80167478
967	0.8016747800000001	0.80167478	0.80167478
968	0.8016747800000001	0.80167478	0.80167478
969	0.8016747800000001	0.80167478	0.80167478
970	0.8016747800000001	0.80167478	0.80167478
971	0.8016747800000001	0.80167478	0.80167478
972	0.8016747800000001	0.80167478	0.80167478
973	0.8016747800000001	0.80167478	0.80167478
974	0.8016747800000001	0.80167478	0.80167478
975	0.8016747800000001	0.80167478	0.80167478
976	0.8016747800000001	0.80167478	0.80167478
977	0.8016747800000001	0.80167478	0.80167478
978	0.8016747800000001	0.80167478	0.80167478
979	0.8016747800000001	0.80167478	0.80167478
980	0.8016747800000001	0.80167478	0.80167478
981	0.8016747800000001	0.80167478	0.80167478
982	0.8016747800000001	0.80167478	0.80167478
983	0.8016747800000001	0.80167478	0.80167478
984	0.8016747800000001	0.80167478	0.80167478
985	0.8016747800000001	0.80167478	0.80167478
986	0.8016747800000001	0.80167478	0.80167478
987	0.8016747800000001	0.80167478	0.80167478
988	0.8016747800000001	0.80167478	0.80167478
989	0.8016747800000001	0.80167478	0.80167478
990	0.8016747800000001	0.80167478	0.80167478
991	0.8016747800000001	0.80167478	0.80167478
992	0.8016747800000001	0.80167478	0.80167478
993	0.8016747800000001	0.80167478	0.80167478
994	0.8016747800000001	0.80167478	0.80167478
995	0.8016747800000001	0.80167478	0.80167478
996	0.8016747800000001	0.80167478	0.80167478
997	0.8016747800000001	0.80167478	0.80167478
998	0.8016747800000001	0.80167478	0.80167478
999	0.8016747800000001	0.80167478	0.80167478


==> expres/synthetic/synth_fedavg1_train.txt <==
round	avg	min	max
0	0.51	0.1	0.8
1	0.5589999999999999	0.18999999999999995	0.8200000000000001
2	0.5589999999999999	0.18999999999999995	0.8200000000000001
3	0.5589999999999999	0.18999999999999995	0.8200000000000001
4	0.5589999999999999	0.18999999999999995	0.8200000000000001
5	0.5589999999999999	0.18999999999999995	0.8200000000000001
6	0.5589999999999999	0.18999999999999995	0.8200000000000001
7	0.5589999999999999	0.18999999999999995	0.8200000000000001
8	0.5589999999999999	0.18999999999999995	0.8200000000000001
9	0.5589999999999999	0.18999999999999995	0.8200000000000001
10	0.5589999999999999	0.18999999999999995	0.8200000000000001
11	0.5589999999999999	0.18999999999999995	0.8200000000000001
12	0.5589999999999999	0.18999999999999995	0.8200000000000001
13	0.5608	0.18999999999999995	0.91
14	0.5661999999999999	0.18999999999999995	0.91
15	0.5752	0.18999999999999995	0.91
16	0.5823999999999999	0.18999999999999995	0.91
17	0.586	0.18999999999999995	0.91
18	0.6022	0.18999999999999995	0.91
19	0.6184000000000001	0.18999999999999995	0.91
20	0.6364	0.18999999999999995	0.91
21	0.6507999999999998	0.18999999999999995	1.0
22	0.6724	0.2799999999999999	1.0
23	0.6796000000000001	0.2799999999999999	1.0
24	0.6922	0.2799999999999999	1.0
25	0.694	0.2799999999999999	1.0
26	0.6975999999999999	0.37	1.0
27	0.7119999999999999	0.37	1.0
28	0.7173999999999998	0.37	1.0
29	0.7227999999999999	0.37	1.0
30	0.7227999999999999	0.37	1.0
31	0.7389999999999999	0.37	1.0
32	0.7372	0.37	1.0
33	0.7389999999999999	0.37	1.0
34	0.7461999999999999	0.37	1.0
35	0.7461999999999999	0.37	1.0
36	0.7533999999999998	0.37	1.0
37	0.7660000000000001	0.37	1.0
38	0.7696000000000001	0.37	1.0
39	0.7678	0.37	1.0
40	0.7732000000000001	0.37	1.0
41	0.7768	0.37	1.0
42	0.784	0.45999999999999996	1.0
43	0.7875999999999999	0.45999999999999996	1.0
44	0.7894	0.45999999999999996	1.0
45	0.7948	0.45999999999999996	1.0
46	0.8019999999999999	0.45999999999999996	1.0
47	0.8073999999999999	0.45999999999999996	1.0
48	0.8128	0.45999999999999996	1.0
49	0.8181999999999999	0.45999999999999996	1.0
50	0.8163999999999999	0.45999999999999996	1.0
51	0.82	0.55	1.0
52	0.8181999999999999	0.45999999999999996	1.0
53	0.8235999999999999	0.45999999999999996	1.0
54	0.8218	0.45999999999999996	1.0
55	0.8235999999999999	0.45999999999999996	1.0
56	0.8218	0.45999999999999996	1.0
57	0.8199999999999998	0.45999999999999996	1.0
58	0.8235999999999999	0.45999999999999996	1.0
59	0.8235999999999999	0.45999999999999996	1.0
60	0.8271999999999998	0.45999999999999996	1.0
61	0.829	0.55	1.0
62	0.8307999999999999	0.55	1.0
63	0.8307999999999999	0.55	1.0
64	0.8325999999999999	0.55	1.0
65	0.8343999999999998	0.55	1.0
66	0.8361999999999999	0.55	1.0
67	0.8397999999999999	0.55	1.0
68	0.8469999999999999	0.55	1.0
69	0.8469999999999999	0.55	1.0
70	0.8488	0.55	1.0
71	0.8488	0.55	1.0
72	0.8506	0.6399999999999999	1.0
73	0.8506	0.6399999999999999	1.0
74	0.8506	0.6399999999999999	1.0
75	0.8541999999999998	0.6399999999999999	1.0
76	0.8578	0.6399999999999999	1.0
77	0.8595999999999999	0.6399999999999999	1.0
78	0.8632	0.6399999999999999	1.0
79	0.8686000000000001	0.6399999999999999	1.0
80	0.8686000000000001	0.6399999999999999	1.0
81	0.8740000000000001	0.6399999999999999	1.0
82	0.8776	0.6399999999999999	1.0
83	0.8812000000000001	0.6399999999999999	1.0
84	0.883	0.6399999999999999	1.0
85	0.883	0.6399999999999999	1.0
86	0.8866	0.6399999999999999	1.0
87	0.8884000000000001	0.6399999999999999	1.0
88	0.892	0.6399999999999999	1.0
89	0.8938000000000001	0.6399999999999999	1.0
90	0.8956000000000002	0.6399999999999999	1.0
91	0.8974000000000001	0.6399999999999999	1.0
92	0.8974000000000001	0.6399999999999999	1.0
93	0.8992000000000001	0.6399999999999999	1.0
94	0.9028000000000002	0.73	1.0
95	0.9046000000000001	0.73	1.0
96	0.9082000000000002	0.73	1.0
97	0.9082000000000002	0.73	1.0
98	0.9117999999999999	0.73	1.0
99	0.91	0.73	1.0
100	0.9136	0.73	1.0
101	0.9154000000000001	0.73	1.0
102	0.9154000000000001	0.73	1.0
103	0.9208	0.73	1.0
104	0.9207999999999998	0.73	1.0
105	0.9225999999999999	0.73	1.0
106	0.9225999999999999	0.73	1.0
107	0.9262	0.73	1.0
108	0.9262	0.73	1.0
109	0.9298000000000001	0.73	1.0
110	0.9316	0.73	1.0
111	0.9316	0.73	1.0
112	0.9351999999999999	0.73	1.0
113	0.937	0.73	1.0
114	0.9406	0.73	1.0
115	0.9406	0.73	1.0
116	0.9406	0.73	1.0
117	0.9423999999999999	0.73	1.0
118	0.9441999999999999	0.73	1.0
119	0.9478	0.73	1.0
120	0.9478	0.73	1.0
121	0.9478	0.73	1.0
122	0.9478	0.73	1.0
123	0.9496000000000001	0.73	1.0
124	0.9496000000000001	0.73	1.0
125	0.9514	0.73	1.0
126	0.9531999999999999	0.73	1.0
127	0.955	0.73	1.0
128	0.9568000000000001	0.73	1.0
129	0.9603999999999999	0.73	1.0
130	0.9603999999999999	0.73	1.0
131	0.9621999999999999	0.73	1.0
132	0.9640000000000001	0.73	1.0
133	0.9640000000000001	0.73	1.0
134	0.9640000000000001	0.73	1.0
135	0.9640000000000001	0.73	1.0
136	0.9640000000000001	0.73	1.0
137	0.9675999999999999	0.73	1.0
138	0.9675999999999999	0.73	1.0
139	0.9675999999999999	0.73	1.0
140	0.9675999999999999	0.73	1.0
141	0.9712000000000001	0.73	1.0
142	0.9712000000000001	0.73	1.0
143	0.9712000000000001	0.73	1.0
144	0.9712000000000001	0.73	1.0
145	0.9712000000000001	0.73	1.0
146	0.9712000000000001	0.73	1.0
147	0.973	0.73	1.0
148	0.973	0.73	1.0
149	0.973	0.73	1.0
150	0.9765999999999999	0.73	1.0
151	0.9765999999999999	0.73	1.0
152	0.9765999999999999	0.73	1.0
153	0.9765999999999999	0.73	1.0
154	0.9784	0.73	1.0
155	0.9784	0.73	1.0
156	0.9784	0.73	1.0
157	0.9784	0.73	1.0
158	0.9802000000000001	0.73	1.0
159	0.9802000000000001	0.73	1.0
160	0.9802000000000001	0.73	1.0
161	0.9802000000000001	0.73	1.0
162	0.9802000000000001	0.73	1.0
163	0.982	0.73	1.0
164	0.982	0.73	1.0
165	0.982	0.73	1.0
166	0.9838	0.73	1.0
167	0.9838	0.73	1.0
168	0.9838	0.73	1.0
169	0.9838	0.73	1.0
170	0.9856	0.73	1.0
171	0.9856	0.73	1.0
172	0.9856	0.73	1.0
173	0.9856	0.73	1.0
174	0.9856	0.73	1.0
175	0.9856	0.73	1.0
176	0.9874	0.73	1.0
177	0.9874	0.73	1.0
178	0.9874	0.73	1.0
179	0.9874	0.73	1.0
180	0.9874	0.73	1.0
181	0.9874	0.73	1.0
182	0.9874	0.73	1.0
183	0.9874	0.73	1.0
184	0.9892	0.73	1.0
185	0.9892	0.73	1.0
186	0.9892	0.73	1.0
187	0.9892	0.73	1.0
188	0.9928	0.8200000000000001	1.0
189	0.9928	0.8200000000000001	1.0
190	0.9928	0.8200000000000001	1.0
191	0.9928	0.8200000000000001	1.0
192	0.9928	0.8200000000000001	1.0
193	0.9928	0.8200000000000001	1.0
194	0.9946	0.8200000000000001	1.0
195	0.9946	0.8200000000000001	1.0
196	0.9946	0.8200000000000001	1.0
197	0.9946	0.8200000000000001	1.0
198	0.9946	0.8200000000000001	1.0
199	0.9946	0.8200000000000001	1.0
200	0.9946	0.8200000000000001	1.0
201	0.9946	0.8200000000000001	1.0
202	0.9946	0.8200000000000001	1.0
203	0.9946	0.8200000000000001	1.0
204	0.9946	0.8200000000000001	1.0
205	0.9964	0.91	1.0
206	0.9964	0.91	1.0
207	0.9964	0.91	1.0
208	0.9964	0.91	1.0
209	0.9964	0.91	1.0
210	0.9964	0.91	1.0
211	0.9982	0.91	1.0
212	0.9982	0.91	1.0
213	0.9982	0.91	1.0
214	0.9982	0.91	1.0
215	0.9982	0.91	1.0
216	0.9982	0.91	1.0
217	0.9982	0.91	1.0
218	0.9982	0.91	1.0
219	0.9982	0.91	1.0
220	0.9982	0.91	1.0
221	0.9982	0.91	1.0
222	0.9982	0.91	1.0
223	0.9982	0.91	1.0
224	0.9982	0.91	1.0
225	0.9982	0.91	1.0
226	0.9982	0.91	1.0
227	0.9982	0.91	1.0
228	0.9982	0.91	1.0
229	0.9982	0.91	1.0
230	0.9982	0.91	1.0
231	0.9982	0.91	1.0
232	0.9982	0.91	1.0
233	0.9982	0.91	1.0
234	0.9982	0.91	1.0
235	0.9982	0.91	1.0
236	0.9982	0.91	1.0
237	0.9982	0.91	1.0
238	0.9982	0.91	1.0
239	0.9982	0.91	1.0
240	0.9982	0.91	1.0
241	0.9982	0.91	1.0
242	0.9982	0.91	1.0
243	0.9982	0.91	1.0
244	0.9982	0.91	1.0
245	0.9982	0.91	1.0
246	0.9982	0.91	1.0
247	0.9982	0.91	1.0
248	0.9982	0.91	1.0
249	0.9982	0.91	1.0
250	0.9982	0.91	1.0
251	0.9982	0.91	1.0
252	0.9982	0.91	1.0
253	0.9982	0.91	1.0
254	0.9982	0.91	1.0
255	0.9982	0.91	1.0
256	0.9982	0.91	1.0
257	0.9982	0.91	1.0
258	0.9982	0.91	1.0
259	0.9982	0.91	1.0
260	0.9982	0.91	1.0
261	0.9982	0.91	1.0
262	0.9982	0.91	1.0
263	0.9982	0.91	1.0
264	0.9982	0.91	1.0
265	0.9982	0.91	1.0
266	0.9982	0.91	1.0
267	0.9982	0.91	1.0
268	0.9982	0.91	1.0
269	0.9982	0.91	1.0
270	0.9982	0.91	1.0
271	0.9982	0.91	1.0
272	0.9982	0.91	1.0
273	0.9982	0.91	1.0
274	0.9982	0.91	1.0
275	0.9982	0.91	1.0
276	0.9982	0.91	1.0
277	0.9982	0.91	1.0
278	0.9982	0.91	1.0
279	0.9982	0.91	1.0
280	0.9982	0.91	1.0
281	0.9982	0.91	1.0
282	0.9982	0.91	1.0
283	0.9982	0.91	1.0
284	0.9982	0.91	1.0
285	0.9982	0.91	1.0
286	0.9982	0.91	1.0
287	0.9982	0.91	1.0
288	0.9982	0.91	1.0
289	0.9982	0.91	1.0
290	0.9982	0.91	1.0
291	0.9982	0.91	1.0
292	0.9982	0.91	1.0
293	0.9982	0.91	1.0
294	0.9982	0.91	1.0
295	0.9982	0.91	1.0
296	0.9982	0.91	1.0
297	0.9982	0.91	1.0
298	0.9982	0.91	1.0
299	0.9982	0.91	1.0
300	0.9982	0.91	1.0
301	0.9982	0.91	1.0
302	0.9982	0.91	1.0
303	0.9982	0.91	1.0
304	0.9982	0.91	1.0
305	0.9982	0.91	1.0
306	0.9982	0.91	1.0
307	0.9982	0.91	1.0
308	0.9982	0.91	1.0
309	0.9982	0.91	1.0
310	0.9982	0.91	1.0
311	0.9982	0.91	1.0
312	0.9982	0.91	1.0
313	0.9982	0.91	1.0
314	0.9982	0.91	1.0
315	0.9982	0.91	1.0
316	0.9982	0.91	1.0
317	1.0	1.0	1.0
318	1.0	1.0	1.0
319	1.0	1.0	1.0
320	1.0	1.0	1.0
321	1.0	1.0	1.0
322	1.0	1.0	1.0
323	1.0	1.0	1.0
324	1.0	1.0	1.0
325	1.0	1.0	1.0
326	1.0	1.0	1.0
327	1.0	1.0	1.0
328	1.0	1.0	1.0
329	1.0	1.0	1.0
330	1.0	1.0	1.0
331	1.0	1.0	1.0
332	1.0	1.0	1.0
333	1.0	1.0	1.0
334	1.0	1.0	1.0
335	1.0	1.0	1.0
336	1.0	1.0	1.0
337	1.0	1.0	1.0
338	1.0	1.0	1.0
339	1.0	1.0	1.0
340	1.0	1.0	1.0
341	1.0	1.0	1.0
342	1.0	1.0	1.0
343	1.0	1.0	1.0
344	1.0	1.0	1.0
345	1.0	1.0	1.0
346	1.0	1.0	1.0
347	1.0	1.0	1.0
348	1.0	1.0	1.0
349	1.0	1.0	1.0
350	1.0	1.0	1.0
351	1.0	1.0	1.0
352	1.0	1.0	1.0
353	1.0	1.0	1.0
354	1.0	1.0	1.0
355	1.0	1.0	1.0
356	1.0	1.0	1.0
357	1.0	1.0	1.0
358	1.0	1.0	1.0
359	1.0	1.0	1.0
360	1.0	1.0	1.0
361	1.0	1.0	1.0
362	1.0	1.0	1.0
363	1.0	1.0	1.0
364	1.0	1.0	1.0
365	1.0	1.0	1.0
366	1.0	1.0	1.0
367	1.0	1.0	1.0
368	1.0	1.0	1.0
369	1.0	1.0	1.0
370	1.0	1.0	1.0
371	1.0	1.0	1.0
372	1.0	1.0	1.0
373	1.0	1.0	1.0
374	1.0	1.0	1.0
375	1.0	1.0	1.0
376	1.0	1.0	1.0
377	1.0	1.0	1.0
378	1.0	1.0	1.0
379	1.0	1.0	1.0
380	1.0	1.0	1.0
381	1.0	1.0	1.0
382	1.0	1.0	1.0
383	1.0	1.0	1.0
384	1.0	1.0	1.0
385	1.0	1.0	1.0
386	1.0	1.0	1.0
387	1.0	1.0	1.0
388	1.0	1.0	1.0
389	1.0	1.0	1.0
390	1.0	1.0	1.0
391	1.0	1.0	1.0
392	1.0	1.0	1.0
393	1.0	1.0	1.0
394	1.0	1.0	1.0
395	1.0	1.0	1.0
396	1.0	1.0	1.0
397	1.0	1.0	1.0
398	1.0	1.0	1.0
399	1.0	1.0	1.0
400	1.0	1.0	1.0
401	1.0	1.0	1.0
402	1.0	1.0	1.0
403	1.0	1.0	1.0
404	1.0	1.0	1.0
405	1.0	1.0	1.0
406	1.0	1.0	1.0
407	1.0	1.0	1.0
408	1.0	1.0	1.0
409	1.0	1.0	1.0
410	1.0	1.0	1.0
411	1.0	1.0	1.0
412	1.0	1.0	1.0
413	1.0	1.0	1.0
414	1.0	1.0	1.0
415	1.0	1.0	1.0
416	1.0	1.0	1.0
417	1.0	1.0	1.0
418	1.0	1.0	1.0
419	1.0	1.0	1.0
420	1.0	1.0	1.0
421	1.0	1.0	1.0
422	1.0	1.0	1.0
423	1.0	1.0	1.0
424	1.0	1.0	1.0
425	1.0	1.0	1.0
426	1.0	1.0	1.0
427	1.0	1.0	1.0
428	1.0	1.0	1.0
429	1.0	1.0	1.0
430	1.0	1.0	1.0
431	1.0	1.0	1.0
432	1.0	1.0	1.0
433	1.0	1.0	1.0
434	1.0	1.0	1.0
435	1.0	1.0	1.0
436	1.0	1.0	1.0
437	1.0	1.0	1.0
438	1.0	1.0	1.0
439	1.0	1.0	1.0
440	1.0	1.0	1.0
441	1.0	1.0	1.0
442	1.0	1.0	1.0
443	1.0	1.0	1.0
444	1.0	1.0	1.0
445	1.0	1.0	1.0
446	1.0	1.0	1.0
447	1.0	1.0	1.0
448	1.0	1.0	1.0
449	1.0	1.0	1.0
450	1.0	1.0	1.0
451	1.0	1.0	1.0
452	1.0	1.0	1.0
453	1.0	1.0	1.0
454	1.0	1.0	1.0
455	1.0	1.0	1.0
456	1.0	1.0	1.0
457	1.0	1.0	1.0
458	1.0	1.0	1.0
459	1.0	1.0	1.0
460	1.0	1.0	1.0
461	1.0	1.0	1.0
462	1.0	1.0	1.0
463	1.0	1.0	1.0
464	1.0	1.0	1.0
465	1.0	1.0	1.0
466	1.0	1.0	1.0
467	1.0	1.0	1.0
468	1.0	1.0	1.0
469	1.0	1.0	1.0
470	1.0	1.0	1.0
471	1.0	1.0	1.0
472	1.0	1.0	1.0
473	1.0	1.0	1.0
474	1.0	1.0	1.0
475	1.0	1.0	1.0
476	1.0	1.0	1.0
477	1.0	1.0	1.0
478	1.0	1.0	1.0
479	1.0	1.0	1.0
480	1.0	1.0	1.0
481	1.0	1.0	1.0
482	1.0	1.0	1.0
483	1.0	1.0	1.0
484	1.0	1.0	1.0
485	1.0	1.0	1.0
486	1.0	1.0	1.0
487	1.0	1.0	1.0
488	1.0	1.0	1.0
489	1.0	1.0	1.0
490	1.0	1.0	1.0
491	1.0	1.0	1.0
492	1.0	1.0	1.0
493	1.0	1.0	1.0
494	1.0	1.0	1.0
495	1.0	1.0	1.0
496	1.0	1.0	1.0
497	1.0	1.0	1.0
498	1.0	1.0	1.0
499	1.0	1.0	1.0
500	1.0	1.0	1.0
501	1.0	1.0	1.0
502	1.0	1.0	1.0
503	1.0	1.0	1.0
504	1.0	1.0	1.0
505	1.0	1.0	1.0
506	1.0	1.0	1.0
507	1.0	1.0	1.0
508	1.0	1.0	1.0
509	1.0	1.0	1.0
510	1.0	1.0	1.0
511	1.0	1.0	1.0
512	1.0	1.0	1.0
513	1.0	1.0	1.0
514	1.0	1.0	1.0
515	1.0	1.0	1.0
516	1.0	1.0	1.0
517	1.0	1.0	1.0
518	1.0	1.0	1.0
519	1.0	1.0	1.0
520	1.0	1.0	1.0
521	1.0	1.0	1.0
522	1.0	1.0	1.0
523	1.0	1.0	1.0
524	1.0	1.0	1.0
525	1.0	1.0	1.0
526	1.0	1.0	1.0
527	1.0	1.0	1.0
528	1.0	1.0	1.0
529	1.0	1.0	1.0
530	1.0	1.0	1.0
531	1.0	1.0	1.0
532	1.0	1.0	1.0
533	1.0	1.0	1.0
534	1.0	1.0	1.0
535	1.0	1.0	1.0
536	1.0	1.0	1.0
537	1.0	1.0	1.0
538	1.0	1.0	1.0
539	1.0	1.0	1.0
540	1.0	1.0	1.0
541	1.0	1.0	1.0
542	1.0	1.0	1.0
543	1.0	1.0	1.0
544	1.0	1.0	1.0
545	1.0	1.0	1.0
546	1.0	1.0	1.0
547	1.0	1.0	1.0
548	1.0	1.0	1.0
549	1.0	1.0	1.0
550	1.0	1.0	1.0
551	1.0	1.0	1.0
552	1.0	1.0	1.0
553	1.0	1.0	1.0
554	1.0	1.0	1.0
555	1.0	1.0	1.0
556	1.0	1.0	1.0
557	1.0	1.0	1.0
558	1.0	1.0	1.0
559	1.0	1.0	1.0
560	1.0	1.0	1.0
561	1.0	1.0	1.0
562	1.0	1.0	1.0
563	1.0	1.0	1.0
564	1.0	1.0	1.0
565	1.0	1.0	1.0
566	1.0	1.0	1.0
567	1.0	1.0	1.0
568	1.0	1.0	1.0
569	1.0	1.0	1.0
570	1.0	1.0	1.0
571	1.0	1.0	1.0
572	1.0	1.0	1.0
573	1.0	1.0	1.0
574	1.0	1.0	1.0
575	1.0	1.0	1.0
576	1.0	1.0	1.0
577	1.0	1.0	1.0
578	1.0	1.0	1.0
579	1.0	1.0	1.0
580	1.0	1.0	1.0
581	1.0	1.0	1.0
582	1.0	1.0	1.0
583	1.0	1.0	1.0
584	1.0	1.0	1.0
585	1.0	1.0	1.0
586	1.0	1.0	1.0
587	1.0	1.0	1.0
588	1.0	1.0	1.0
589	1.0	1.0	1.0
590	1.0	1.0	1.0
591	1.0	1.0	1.0
592	1.0	1.0	1.0
593	1.0	1.0	1.0
594	1.0	1.0	1.0
595	1.0	1.0	1.0
596	1.0	1.0	1.0
597	1.0	1.0	1.0
598	1.0	1.0	1.0
599	1.0	1.0	1.0
600	1.0	1.0	1.0
601	1.0	1.0	1.0
602	1.0	1.0	1.0
603	1.0	1.0	1.0
604	1.0	1.0	1.0
605	1.0	1.0	1.0
606	1.0	1.0	1.0
607	1.0	1.0	1.0
608	1.0	1.0	1.0
609	1.0	1.0	1.0
610	1.0	1.0	1.0
611	1.0	1.0	1.0
612	1.0	1.0	1.0
613	1.0	1.0	1.0
614	1.0	1.0	1.0
615	1.0	1.0	1.0
616	1.0	1.0	1.0
617	1.0	1.0	1.0
618	1.0	1.0	1.0
619	1.0	1.0	1.0
620	1.0	1.0	1.0
621	1.0	1.0	1.0
622	1.0	1.0	1.0
623	1.0	1.0	1.0
624	1.0	1.0	1.0
625	1.0	1.0	1.0
626	1.0	1.0	1.0
627	1.0	1.0	1.0
628	1.0	1.0	1.0
629	1.0	1.0	1.0
630	1.0	1.0	1.0
631	1.0	1.0	1.0
632	1.0	1.0	1.0
633	1.0	1.0	1.0
634	1.0	1.0	1.0
635	1.0	1.0	1.0
636	1.0	1.0	1.0
637	1.0	1.0	1.0
638	1.0	1.0	1.0
639	1.0	1.0	1.0
640	1.0	1.0	1.0
641	1.0	1.0	1.0
642	1.0	1.0	1.0
643	1.0	1.0	1.0
644	1.0	1.0	1.0
645	1.0	1.0	1.0
646	1.0	1.0	1.0
647	1.0	1.0	1.0
648	1.0	1.0	1.0
649	1.0	1.0	1.0
650	1.0	1.0	1.0
651	1.0	1.0	1.0
652	1.0	1.0	1.0
653	1.0	1.0	1.0
654	1.0	1.0	1.0
655	1.0	1.0	1.0
656	1.0	1.0	1.0
657	1.0	1.0	1.0
658	1.0	1.0	1.0
659	1.0	1.0	1.0
660	1.0	1.0	1.0
661	1.0	1.0	1.0
662	1.0	1.0	1.0
663	1.0	1.0	1.0
664	1.0	1.0	1.0
665	1.0	1.0	1.0
666	1.0	1.0	1.0
667	1.0	1.0	1.0
668	1.0	1.0	1.0
669	1.0	1.0	1.0
670	1.0	1.0	1.0
671	1.0	1.0	1.0
672	1.0	1.0	1.0
673	1.0	1.0	1.0
674	1.0	1.0	1.0
675	1.0	1.0	1.0
676	1.0	1.0	1.0
677	1.0	1.0	1.0
678	1.0	1.0	1.0
679	1.0	1.0	1.0
680	1.0	1.0	1.0
681	1.0	1.0	1.0
682	1.0	1.0	1.0
683	1.0	1.0	1.0
684	1.0	1.0	1.0
685	1.0	1.0	1.0
686	1.0	1.0	1.0
687	1.0	1.0	1.0
688	1.0	1.0	1.0
689	1.0	1.0	1.0
690	1.0	1.0	1.0
691	1.0	1.0	1.0
692	1.0	1.0	1.0
693	1.0	1.0	1.0
694	1.0	1.0	1.0
695	1.0	1.0	1.0
696	1.0	1.0	1.0
697	1.0	1.0	1.0
698	1.0	1.0	1.0
699	1.0	1.0	1.0
700	1.0	1.0	1.0
701	1.0	1.0	1.0
702	1.0	1.0	1.0
703	1.0	1.0	1.0
704	1.0	1.0	1.0
705	1.0	1.0	1.0
706	1.0	1.0	1.0
707	1.0	1.0	1.0
708	1.0	1.0	1.0
709	1.0	1.0	1.0
710	1.0	1.0	1.0
711	1.0	1.0	1.0
712	1.0	1.0	1.0
713	1.0	1.0	1.0
714	1.0	1.0	1.0
715	1.0	1.0	1.0
716	1.0	1.0	1.0
717	1.0	1.0	1.0
718	1.0	1.0	1.0
719	1.0	1.0	1.0
720	1.0	1.0	1.0
721	1.0	1.0	1.0
722	1.0	1.0	1.0
723	1.0	1.0	1.0
724	1.0	1.0	1.0
725	1.0	1.0	1.0
726	1.0	1.0	1.0
727	1.0	1.0	1.0
728	1.0	1.0	1.0
729	1.0	1.0	1.0
730	1.0	1.0	1.0
731	1.0	1.0	1.0
732	1.0	1.0	1.0
733	1.0	1.0	1.0
734	1.0	1.0	1.0
735	1.0	1.0	1.0
736	1.0	1.0	1.0
737	1.0	1.0	1.0
738	1.0	1.0	1.0
739	1.0	1.0	1.0
740	1.0	1.0	1.0
741	1.0	1.0	1.0
742	1.0	1.0	1.0
743	1.0	1.0	1.0
744	1.0	1.0	1.0
745	1.0	1.0	1.0
746	1.0	1.0	1.0
747	1.0	1.0	1.0
748	1.0	1.0	1.0
749	1.0	1.0	1.0
750	1.0	1.0	1.0
751	1.0	1.0	1.0
752	1.0	1.0	1.0
753	1.0	1.0	1.0
754	1.0	1.0	1.0
755	1.0	1.0	1.0
756	1.0	1.0	1.0
757	1.0	1.0	1.0
758	1.0	1.0	1.0
759	1.0	1.0	1.0
760	1.0	1.0	1.0
761	1.0	1.0	1.0
762	1.0	1.0	1.0
763	1.0	1.0	1.0
764	1.0	1.0	1.0
765	1.0	1.0	1.0
766	1.0	1.0	1.0
767	1.0	1.0	1.0
768	1.0	1.0	1.0
769	1.0	1.0	1.0
770	1.0	1.0	1.0
771	1.0	1.0	1.0
772	1.0	1.0	1.0
773	1.0	1.0	1.0
774	1.0	1.0	1.0
775	1.0	1.0	1.0
776	1.0	1.0	1.0
777	1.0	1.0	1.0
778	1.0	1.0	1.0
779	1.0	1.0	1.0
780	1.0	1.0	1.0
781	1.0	1.0	1.0
782	1.0	1.0	1.0
783	1.0	1.0	1.0
784	1.0	1.0	1.0
785	1.0	1.0	1.0
786	1.0	1.0	1.0
787	1.0	1.0	1.0
788	1.0	1.0	1.0
789	1.0	1.0	1.0
790	1.0	1.0	1.0
791	1.0	1.0	1.0
792	1.0	1.0	1.0
793	1.0	1.0	1.0
794	1.0	1.0	1.0
795	1.0	1.0	1.0
796	1.0	1.0	1.0
797	1.0	1.0	1.0
798	1.0	1.0	1.0
799	1.0	1.0	1.0
800	1.0	1.0	1.0
801	1.0	1.0	1.0
802	1.0	1.0	1.0
803	1.0	1.0	1.0
804	1.0	1.0	1.0
805	1.0	1.0	1.0
806	1.0	1.0	1.0
807	1.0	1.0	1.0
808	1.0	1.0	1.0
809	1.0	1.0	1.0
810	1.0	1.0	1.0
811	1.0	1.0	1.0
812	1.0	1.0	1.0
813	1.0	1.0	1.0
814	1.0	1.0	1.0
815	1.0	1.0	1.0
816	1.0	1.0	1.0
817	1.0	1.0	1.0
818	1.0	1.0	1.0
819	1.0	1.0	1.0
820	1.0	1.0	1.0
821	1.0	1.0	1.0
822	1.0	1.0	1.0
823	1.0	1.0	1.0
824	1.0	1.0	1.0
825	1.0	1.0	1.0
826	1.0	1.0	1.0
827	1.0	1.0	1.0
828	1.0	1.0	1.0
829	1.0	1.0	1.0
830	1.0	1.0	1.0
831	1.0	1.0	1.0
832	1.0	1.0	1.0
833	1.0	1.0	1.0
834	1.0	1.0	1.0
835	1.0	1.0	1.0
836	1.0	1.0	1.0
837	1.0	1.0	1.0
838	1.0	1.0	1.0
839	1.0	1.0	1.0
840	1.0	1.0	1.0
841	1.0	1.0	1.0
842	1.0	1.0	1.0
843	1.0	1.0	1.0
844	1.0	1.0	1.0
845	1.0	1.0	1.0
846	1.0	1.0	1.0
847	1.0	1.0	1.0
848	1.0	1.0	1.0
849	1.0	1.0	1.0
850	1.0	1.0	1.0
851	1.0	1.0	1.0
852	1.0	1.0	1.0
853	1.0	1.0	1.0
854	1.0	1.0	1.0
855	1.0	1.0	1.0
856	1.0	1.0	1.0
857	1.0	1.0	1.0
858	1.0	1.0	1.0
859	1.0	1.0	1.0
860	1.0	1.0	1.0
861	1.0	1.0	1.0
862	1.0	1.0	1.0
863	1.0	1.0	1.0
864	1.0	1.0	1.0
865	1.0	1.0	1.0
866	1.0	1.0	1.0
867	1.0	1.0	1.0
868	1.0	1.0	1.0
869	1.0	1.0	1.0
870	1.0	1.0	1.0
871	1.0	1.0	1.0
872	1.0	1.0	1.0
873	1.0	1.0	1.0
874	1.0	1.0	1.0
875	1.0	1.0	1.0
876	1.0	1.0	1.0
877	1.0	1.0	1.0
878	1.0	1.0	1.0
879	1.0	1.0	1.0
880	1.0	1.0	1.0
881	1.0	1.0	1.0
882	1.0	1.0	1.0
883	1.0	1.0	1.0
884	1.0	1.0	1.0
885	1.0	1.0	1.0
886	1.0	1.0	1.0
887	1.0	1.0	1.0
888	1.0	1.0	1.0
889	1.0	1.0	1.0
890	1.0	1.0	1.0
891	1.0	1.0	1.0
892	1.0	1.0	1.0
893	1.0	1.0	1.0
894	1.0	1.0	1.0
895	1.0	1.0	1.0
896	1.0	1.0	1.0
897	1.0	1.0	1.0
898	1.0	1.0	1.0
899	1.0	1.0	1.0
900	1.0	1.0	1.0
901	1.0	1.0	1.0
902	1.0	1.0	1.0
903	1.0	1.0	1.0
904	1.0	1.0	1.0
905	1.0	1.0	1.0
906	1.0	1.0	1.0
907	1.0	1.0	1.0
908	1.0	1.0	1.0
909	1.0	1.0	1.0
910	1.0	1.0	1.0
911	1.0	1.0	1.0
912	1.0	1.0	1.0
913	1.0	1.0	1.0
914	1.0	1.0	1.0
915	1.0	1.0	1.0
916	1.0	1.0	1.0
917	1.0	1.0	1.0
918	1.0	1.0	1.0
919	1.0	1.0	1.0
920	1.0	1.0	1.0
921	1.0	1.0	1.0
922	1.0	1.0	1.0
923	1.0	1.0	1.0
924	1.0	1.0	1.0
925	1.0	1.0	1.0
926	1.0	1.0	1.0
927	1.0	1.0	1.0
928	1.0	1.0	1.0
929	1.0	1.0	1.0
930	1.0	1.0	1.0
931	1.0	1.0	1.0
932	1.0	1.0	1.0
933	1.0	1.0	1.0
934	1.0	1.0	1.0
935	1.0	1.0	1.0
936	1.0	1.0	1.0
937	1.0	1.0	1.0
938	1.0	1.0	1.0
939	1.0	1.0	1.0
940	1.0	1.0	1.0
941	1.0	1.0	1.0
942	1.0	1.0	1.0
943	1.0	1.0	1.0
944	1.0	1.0	1.0
945	1.0	1.0	1.0
946	1.0	1.0	1.0
947	1.0	1.0	1.0
948	1.0	1.0	1.0
949	1.0	1.0	1.0
950	1.0	1.0	1.0
951	1.0	1.0	1.0
952	1.0	1.0	1.0
953	1.0	1.0	1.0
954	1.0	1.0	1.0
955	1.0	1.0	1.0
956	1.0	1.0	1.0
957	1.0	1.0	1.0
958	1.0	1.0	1.0
959	1.0	1.0	1.0
960	1.0	1.0	1.0
961	1.0	1.0	1.0
962	1.0	1.0	1.0
963	1.0	1.0	1.0
964	1.0	1.0	1.0
965	1.0	1.0	1.0
966	1.0	1.0	1.0
967	1.0	1.0	1.0
968	1.0	1.0	1.0
969	1.0	1.0	1.0
970	1.0	1.0	1.0
971	1.0	1.0	1.0
972	1.0	1.0	1.0
973	1.0	1.0	1.0
974	1.0	1.0	1.0
975	1.0	1.0	1.0
976	1.0	1.0	1.0
977	1.0	1.0	1.0
978	1.0	1.0	1.0
979	1.0	1.0	1.0
980	1.0	1.0	1.0
981	1.0	1.0	1.0
982	1.0	1.0	1.0
983	1.0	1.0	1.0
984	1.0	1.0	1.0
985	1.0	1.0	1.0
986	1.0	1.0	1.0
987	1.0	1.0	1.0
988	1.0	1.0	1.0
989	1.0	1.0	1.0
990	1.0	1.0	1.0
991	1.0	1.0	1.0
992	1.0	1.0	1.0
993	1.0	1.0	1.0
994	1.0	1.0	1.0
995	1.0	1.0	1.0
996	1.0	1.0	1.0
997	1.0	1.0	1.0
998	1.0	1.0	1.0
999	1.0	1.0	1.0


==> expres/synthetic/synth_fedavg_test.txt <==
round avg min max
0 0.5073 0.4 0.6325
1 0.51165 0.4175 0.6175
2 0.5208 0.43 0.62
3 0.5258999999999999 0.445 0.615
4 0.5315 0.4425 0.6275
5 0.53485 0.4275 0.6425
6 0.5393 0.4325 0.6475
7 0.5410999999999999 0.4425 0.6625
8 0.54205 0.4575 0.665
9 0.5438500000000001 0.4475 0.675
10 0.5455 0.4525 0.675
11 0.54695 0.4575 0.6825
12 0.5485 0.4675 0.695
13 0.54955 0.475 0.6925
14 0.5495500000000001 0.47 0.695
15 0.5502 0.47 0.7
16 0.5513 0.475 0.6975
17 0.5508500000000001 0.4725 0.695
18 0.5521499999999999 0.4775 0.695
19 0.5528 0.4775 0.695
20 0.55375 0.475 0.6925
21 0.5545 0.47 0.6925
22 0.55515 0.47 0.6875
23 0.5556 0.475 0.6875
24 0.55525 0.475 0.685
25 0.5554500000000001 0.475 0.685
26 0.5555 0.475 0.6875
27 0.5556500000000001 0.475 0.69
28 0.5556500000000001 0.475 0.6875
29 0.5557500000000001 0.475 0.6875
30 0.5567500000000001 0.475 0.6875
31 0.5569 0.475 0.6875
32 0.5573 0.475 0.6875
33 0.55765 0.475 0.69
34 0.5582 0.475 0.6925
35 0.5584 0.4725 0.6925
36 0.5584 0.4725 0.6925
37 0.55835 0.4725 0.69
38 0.55875 0.4675 0.6925
39 0.5589999999999999 0.4675 0.6925
40 0.5591499999999999 0.4675 0.6925
41 0.5594 0.4675 0.6925
42 0.5592 0.4675 0.6925
43 0.5592 0.4675 0.6925
44 0.5593499999999999 0.4675 0.6925
45 0.5591499999999999 0.4675 0.6925
46 0.55915 0.47 0.6925
47 0.5589999999999999 0.47 0.6925
48 0.55885 0.47 0.6925
49 0.5589999999999999 0.47 0.6925
50 0.55915 0.47 0.6925
51 0.5593 0.47 0.6925
52 0.55905 0.47 0.6925
53 0.5591999999999999 0.47 0.6925
54 0.5593 0.47 0.6925
55 0.55905 0.47 0.6925
56 0.5596 0.47 0.6925
57 0.5595 0.47 0.69
58 0.5597 0.4725 0.69
59 0.5597 0.4725 0.69
60 0.55965 0.4725 0.69
61 0.5596 0.4725 0.69
62 0.56 0.4725 0.6925
63 0.5603 0.475 0.695
64 0.56035 0.4775 0.695
65 0.5603 0.4775 0.695
66 0.5605 0.4775 0.695
67 0.5602 0.4775 0.695
68 0.5604 0.4775 0.6925
69 0.5605 0.4775 0.6925
70 0.5605 0.4775 0.6925
71 0.5606 0.4775 0.6925
72 0.56105 0.48 0.6925
73 0.56115 0.48 0.695
74 0.5609000000000001 0.48 0.695
75 0.5607000000000001 0.48 0.6975
76 0.5607 0.48 0.695
77 0.561 0.48 0.695
78 0.5611 0.48 0.695
79 0.56115 0.48 0.695
80 0.56125 0.48 0.6975
81 0.5612999999999999 0.48 0.6975
82 0.5609500000000001 0.48 0.6975
83 0.561 0.48 0.6975
84 0.56115 0.48 0.6975
85 0.5607 0.48 0.6975
86 0.56055 0.48 0.695
87 0.5606000000000001 0.48 0.695
88 0.56105 0.48 0.695
89 0.5614000000000001 0.48 0.695
90 0.5616 0.48 0.695
91 0.5616 0.48 0.695
92 0.5617500000000001 0.48 0.6975
93 0.56195 0.48 0.6975
94 0.56205 0.48 0.6975
95 0.5621 0.48 0.6975
96 0.5625000000000001 0.48 0.6975
97 0.5623 0.48 0.6975
98 0.5623 0.48 0.6975
99 0.56235 0.48 0.6975
100 0.5620499999999999 0.475 0.6975
101 0.56195 0.475 0.695
102 0.5621 0.475 0.695
103 0.5623 0.475 0.695
104 0.56235 0.475 0.695
105 0.5623 0.475 0.695
106 0.5622 0.475 0.6975
107 0.5623 0.475 0.6975
108 0.56195 0.475 0.6975
109 0.5621 0.475 0.6975
110 0.56225 0.475 0.6975
111 0.5623 0.475 0.6975
112 0.5622 0.475 0.6975
113 0.5623 0.4725 0.6975
114 0.5621499999999999 0.4725 0.6975
115 0.56245 0.4725 0.6975
116 0.5623 0.47 0.6975
117 0.5622 0.47 0.6975
118 0.562 0.47 0.6975
119 0.5620499999999999 0.47 0.6975
120 0.5619 0.47 0.6975
121 0.5619 0.47 0.6975
122 0.56165 0.47 0.6975
123 0.5614 0.47 0.6975
124 0.56125 0.47 0.6975
125 0.56155 0.47 0.6975
126 0.5616 0.4725 0.6975
127 0.56165 0.475 0.695
128 0.56175 0.475 0.695
129 0.56175 0.475 0.695
130 0.5619999999999999 0.4775 0.6975
131 0.56195 0.4775 0.6975
132 0.56195 0.4775 0.6975
133 0.5619 0.48 0.6975
134 0.5618 0.48 0.6975
135 0.56185 0.48 0.6975
136 0.5618 0.48 0.6975
137 0.5618 0.48 0.7025
138 0.5619000000000001 0.48 0.7025
139 0.56205 0.48 0.7025
140 0.5620499999999999 0.48 0.7025
141 0.5621499999999999 0.48 0.7025
142 0.5622 0.48 0.7025
143 0.56215 0.48 0.7025
144 0.56215 0.48 0.7
145 0.5620499999999999 0.48 0.6975
146 0.5619500000000001 0.48 0.6975
147 0.5618000000000001 0.48 0.6975
148 0.5618 0.48 0.7
149 0.5618500000000001 0.48 0.7
150 0.5616 0.48 0.6975
151 0.5615000000000001 0.48 0.7
152 0.5611999999999999 0.48 0.7
153 0.5611 0.48 0.7
154 0.5609500000000001 0.48 0.6975
155 0.561 0.48 0.6975
156 0.561 0.48 0.6975
157 0.5609000000000001 0.48 0.6975
158 0.561 0.48 0.6975
159 0.561 0.4775 0.6975
160 0.5612 0.4775 0.6975
161 0.56145 0.4775 0.6975
162 0.5615000000000001 0.4775 0.6975
163 0.5615000000000001 0.4775 0.6975
164 0.56125 0.4775 0.6975
165 0.5612999999999999 0.4775 0.695
166 0.56135 0.4775 0.695
167 0.5611 0.4775 0.6975
168 0.5611499999999999 0.4775 0.6975
169 0.5611 0.4775 0.6975
170 0.56125 0.4775 0.6975
171 0.56135 0.48 0.6975
172 0.56135 0.48 0.6975
173 0.5613 0.4775 0.6975
174 0.5614 0.4775 0.6975
175 0.5615000000000001 0.4775 0.6975
176 0.5617 0.4775 0.6975
177 0.5618500000000001 0.4775 0.6975
178 0.56175 0.4775 0.6975
179 0.562 0.4775 0.6975
180 0.562 0.4775 0.6975
181 0.56195 0.4775 0.6975
182 0.562 0.4775 0.6975
183 0.56195 0.4775 0.6975
184 0.5621499999999999 0.4775 0.6975
185 0.5623 0.4775 0.6975
186 0.56245 0.4775 0.6975
187 0.5625 0.4775 0.6975
188 0.56265 0.4775 0.6975
189 0.56285 0.4775 0.6975
190 0.5628 0.4775 0.6975
191 0.56295 0.4775 0.6975
192 0.5629500000000001 0.4775 0.6975
193 0.563 0.4775 0.6975
194 0.563 0.4775 0.7
195 0.5631499999999999 0.4775 0.705
196 0.5629500000000001 0.4775 0.705
197 0.5630000000000001 0.4775 0.705
198 0.5628500000000001 0.475 0.7025
199 0.49500000000000005 0.495 0.495
200 0.4953500000000001 0.485 0.5
201 0.5104500000000001 0.4875 0.6075
202 0.5173500000000001 0.485 0.645
203 0.5237 0.495 0.675
204 0.52705 0.495 0.67
205 0.5285 0.495 0.6725
206 0.5322 0.4925 0.6775
207 0.5345499999999999 0.4875 0.66
208 0.53835 0.4775 0.68
209 0.5413 0.4725 0.6825
210 0.54415 0.4825 0.685
211 0.54685 0.495 0.6975
212 0.5495 0.495 0.715
213 0.55165 0.495 0.7125
214 0.55245 0.4925 0.7025
215 0.5529 0.495 0.69
216 0.5546000000000001 0.495 0.6975
217 0.5562499999999999 0.4925 0.6925
218 0.55745 0.495 0.69
219 0.55835 0.4875 0.695
220 0.5593 0.4875 0.7
221 0.5601499999999999 0.485 0.715
222 0.5620499999999999 0.4925 0.7175
223 0.5624000000000001 0.495 0.7225
224 0.5627 0.4925 0.72
225 0.5653 0.49 0.73
226 0.56665 0.485 0.725
227 0.56765 0.49 0.7225
228 0.5689000000000001 0.485 0.725
229 0.57005 0.485 0.725
230 0.5717 0.48 0.7225
231 0.57255 0.475 0.72
232 0.5739 0.47 0.72
233 0.5751999999999999 0.4725 0.72
234 0.5754499999999999 0.47 0.7225
235 0.57635 0.47 0.7225
236 0.5778 0.47 0.7225
237 0.5791 0.4725 0.72
238 0.58005 0.475 0.725
239 0.5811999999999999 0.475 0.7275
240 0.5822 0.475 0.7275
241 0.58365 0.4775 0.73
242 0.58475 0.4775 0.73
243 0.58575 0.4775 0.7325
244 0.5861999999999999 0.4775 0.7325
245 0.58705 0.4775 0.7325
246 0.5876 0.4775 0.7325
247 0.58665 0.4775 0.7325
248 0.58705 0.4775 0.7325
249 0.5876 0.4775 0.7325
250 0.5881 0.4775 0.7325
251 0.5889500000000001 0.4775 0.7325
252 0.589 0.4775 0.7325
253 0.58915 0.4775 0.7325
254 0.5894999999999999 0.4775 0.7325
255 0.5899 0.4775 0.7325
256 0.5900500000000001 0.4775 0.7325
257 0.5902499999999999 0.4775 0.7325
258 0.5904499999999999 0.4775 0.7325
259 0.5904 0.4775 0.73
260 0.59065 0.4775 0.73
261 0.59035 0.4775 0.73
262 0.59055 0.4775 0.73
263 0.5905999999999999 0.4775 0.73
264 0.59075 0.4775 0.73
265 0.59065 0.4775 0.73
266 0.5910500000000001 0.4775 0.73
267 0.5912000000000001 0.4775 0.73
268 0.5913 0.4775 0.73
269 0.5914 0.4775 0.73
270 0.5913 0.4775 0.73
271 0.59135 0.4775 0.73
272 0.59155 0.4775 0.73
273 0.5915 0.4775 0.73
274 0.59135 0.4775 0.73
275 0.59135 0.4775 0.73
276 0.59125 0.4775 0.73
277 0.5914 0.4775 0.73
278 0.5913 0.4775 0.73
279 0.5914 0.4775 0.7325
280 0.59145 0.4775 0.7325
281 0.5913499999999999 0.475 0.7325
282 0.5914 0.475 0.7325
283 0.59135 0.475 0.7325
284 0.5913 0.475 0.7325
285 0.59125 0.475 0.7325
286 0.5912000000000001 0.475 0.7325
287 0.5911500000000001 0.475 0.7325
288 0.59125 0.475 0.7325
289 0.5911500000000001 0.475 0.7325
290 0.5914 0.475 0.7325
291 0.5915 0.475 0.7325
292 0.5916 0.475 0.7325
293 0.59165 0.475 0.7325
294 0.5917000000000001 0.475 0.7325
295 0.5917000000000001 0.475 0.7325
296 0.5917 0.475 0.7325
297 0.5918 0.475 0.7325
298 0.5918500000000001 0.475 0.7325
299 0.5919000000000001 0.475 0.7325
300 0.59175 0.475 0.7325
301 0.59175 0.475 0.7325
302 0.5918 0.475 0.7325
303 0.5919000000000001 0.475 0.7325
304 0.59185 0.475 0.7325
305 0.5918 0.475 0.7325
306 0.5919000000000001 0.475 0.7325
307 0.5919000000000001 0.475 0.7325
308 0.5919000000000001 0.475 0.7325
309 0.5920500000000001 0.475 0.7325
310 0.5921000000000001 0.475 0.7325
311 0.5920500000000001 0.475 0.7325
312 0.5921 0.475 0.7325
313 0.5922000000000001 0.475 0.7325
314 0.59225 0.475 0.7325
315 0.5922999999999999 0.475 0.7325
316 0.59235 0.475 0.7325
317 0.5923 0.475 0.7325
318 0.5923 0.475 0.7325
319 0.5923 0.475 0.7325
320 0.5923 0.475 0.7325
321 0.5923 0.475 0.7325
322 0.59225 0.475 0.7325
323 0.5921500000000001 0.475 0.7325
324 0.5922000000000001 0.475 0.7325
325 0.5922000000000001 0.475 0.7325
326 0.5923 0.475 0.7325
327 0.59225 0.475 0.7325
328 0.5922000000000001 0.475 0.73
329 0.5921500000000001 0.475 0.7275
330 0.5922000000000001 0.475 0.7275
331 0.5921500000000001 0.475 0.7275
332 0.5921500000000001 0.475 0.7275
333 0.5921000000000001 0.475 0.7275
334 0.5921000000000001 0.475 0.7275
335 0.5921000000000001 0.475 0.7275
336 0.5921500000000001 0.475 0.7275
337 0.59225 0.475 0.7275
338 0.59225 0.475 0.7275
339 0.5923 0.475 0.7275
340 0.5923 0.475 0.7275
341 0.59225 0.475 0.725
342 0.5922999999999999 0.475 0.725
343 0.5922999999999999 0.475 0.725
344 0.5922999999999999 0.475 0.725
345 0.59225 0.475 0.725
346 0.59225 0.475 0.725
347 0.5922000000000001 0.475 0.725
348 0.59225 0.475 0.725
349 0.5922000000000001 0.475 0.725
350 0.5922000000000001 0.475 0.725
351 0.5922000000000001 0.475 0.725
352 0.59225 0.475 0.725
353 0.5922000000000001 0.475 0.725
354 0.5921 0.475 0.725
355 0.5921 0.475 0.725
356 0.5921 0.475 0.725
357 0.5921 0.475 0.725
358 0.5921500000000001 0.475 0.725
359 0.5922000000000001 0.4775 0.725
360 0.5922000000000001 0.4775 0.725
361 0.5921500000000001 0.4775 0.725
362 0.5922000000000001 0.4775 0.725
363 0.5921500000000001 0.4775 0.725
364 0.5921500000000001 0.4775 0.725
365 0.5921 0.4775 0.725
366 0.5921 0.4775 0.725
367 0.5920500000000001 0.4775 0.725
368 0.5921 0.4775 0.725
369 0.5921 0.4775 0.725
370 0.5922000000000001 0.4775 0.725
371 0.5922000000000001 0.4775 0.725
372 0.5922000000000001 0.4775 0.725
373 0.5922000000000001 0.4775 0.725
374 0.5922000000000001 0.4775 0.725
375 0.59225 0.4775 0.725
376 0.59225 0.4775 0.725
377 0.59225 0.4775 0.725
378 0.59225 0.4775 0.725
379 0.5922000000000001 0.4775 0.725
380 0.5922000000000001 0.4775 0.725
381 0.5922000000000001 0.4775 0.725
382 0.5922000000000001 0.4775 0.725
383 0.5922000000000001 0.4775 0.725
384 0.5922000000000001 0.4775 0.725
385 0.59225 0.4775 0.725
386 0.59225 0.4775 0.725
387 0.5923 0.4775 0.725
388 0.5923 0.4775 0.725
389 0.5923 0.4775 0.725
390 0.5923 0.4775 0.725
391 0.5923 0.4775 0.725
392 0.59225 0.4775 0.725
393 0.5922000000000001 0.4775 0.725
394 0.5922000000000001 0.4775 0.725
395 0.5922000000000001 0.4775 0.725
396 0.5922000000000001 0.4775 0.725
397 0.59225 0.4775 0.725
398 0.5922 0.4775 0.725
399 0.6875 0.6875 0.6875
400 0.69695 0.575 0.7475
401 0.6563999999999999 0.4975 0.7475
402 0.62265 0.495 0.7325
403 0.6147499999999999 0.495 0.715
404 0.61615 0.495 0.715
405 0.61625 0.495 0.71
406 0.6178500000000001 0.495 0.715
407 0.61865 0.495 0.7175
408 0.6157499999999999 0.4975 0.72
409 0.61625 0.5 0.725
410 0.61625 0.4975 0.725
411 0.61605 0.4975 0.72
412 0.6149 0.49 0.7275
413 0.61355 0.4925 0.7325
414 0.61245 0.4875 0.73
415 0.6122500000000001 0.4925 0.7325
416 0.61155 0.49 0.7325
417 0.61055 0.4875 0.735
418 0.60945 0.485 0.735
419 0.6096 0.485 0.735
420 0.60885 0.485 0.7275
421 0.60865 0.485 0.725
422 0.6084 0.485 0.725
423 0.6086 0.485 0.725
424 0.6084 0.485 0.7225
425 0.6078000000000001 0.4825 0.7225
426 0.6079000000000001 0.4875 0.7225
427 0.6075 0.485 0.7225
428 0.6071 0.485 0.7225
429 0.6069500000000001 0.4825 0.7225
430 0.60675 0.4825 0.7225
431 0.60645 0.4825 0.7225
432 0.60645 0.4825 0.7225
433 0.60665 0.4825 0.7225
434 0.60675 0.4825 0.7225
435 0.60625 0.48 0.7225
436 0.6062000000000001 0.48 0.7225
437 0.60625 0.48 0.7225
438 0.60615 0.48 0.7225
439 0.6063000000000001 0.48 0.7225
440 0.60615 0.48 0.7225
441 0.6062 0.48 0.7225
442 0.606 0.48 0.7225
443 0.606 0.48 0.7225
444 0.60585 0.48 0.7225
445 0.606 0.48 0.7225
446 0.606 0.48 0.7225
447 0.6061 0.48 0.7225
448 0.606 0.48 0.7225
449 0.6061 0.48 0.7225
450 0.6059 0.48 0.7225
451 0.6059500000000001 0.48 0.7225
452 0.6059 0.48 0.7225
453 0.6059 0.48 0.7225
454 0.6059500000000001 0.48 0.7225
455 0.606 0.48 0.7225
456 0.6059500000000001 0.48 0.7225
457 0.6059 0.48 0.7225
458 0.6059 0.4775 0.7225
459 0.60595 0.4775 0.7225
460 0.606 0.4775 0.7225
461 0.60595 0.4775 0.7225
462 0.60595 0.4775 0.7225
463 0.6059 0.4775 0.7225
464 0.60595 0.4775 0.7225
465 0.60595 0.4775 0.7225
466 0.6059 0.4775 0.7225
467 0.6058 0.4775 0.7225
468 0.6057000000000001 0.4775 0.7225
469 0.6056 0.4775 0.7225
470 0.60565 0.4775 0.7225
471 0.60565 0.4775 0.7225
472 0.60565 0.4775 0.7225
473 0.60555 0.4775 0.7225
474 0.60555 0.4775 0.7225
475 0.60555 0.4775 0.7225
476 0.60555 0.4775 0.7225
477 0.6055 0.4775 0.7225
478 0.60555 0.4775 0.7225
479 0.6055 0.4775 0.7225
480 0.6055 0.4775 0.7225
481 0.6055 0.4775 0.7225
482 0.60555 0.4775 0.7225
483 0.60555 0.4775 0.7225
484 0.60555 0.4775 0.7225
485 0.6056 0.4775 0.7225
486 0.60555 0.4775 0.7225
487 0.60555 0.4775 0.7225
488 0.6056 0.4775 0.7225
489 0.60555 0.4775 0.7225
490 0.60555 0.4775 0.7225
491 0.60555 0.4775 0.7225
492 0.60555 0.4775 0.7225
493 0.60565 0.4775 0.7225
494 0.60565 0.4775 0.7225
495 0.60565 0.4775 0.7225
496 0.6056 0.4775 0.7225
497 0.60555 0.4775 0.7225
498 0.60555 0.4775 0.7225
499 0.60555 0.4775 0.7225
500 0.60555 0.4775 0.7225
501 0.60555 0.4775 0.7225
502 0.60565 0.4775 0.7225
503 0.60565 0.4775 0.7225
504 0.60565 0.4775 0.7225
505 0.60565 0.4775 0.7225
506 0.60565 0.4775 0.7225
507 0.60565 0.4775 0.7225
508 0.6057000000000001 0.4775 0.7225
509 0.60575 0.4775 0.7225
510 0.60575 0.4775 0.7225
511 0.60575 0.4775 0.7225
512 0.6058 0.4775 0.7225
513 0.6058500000000001 0.4775 0.7225
514 0.6058500000000001 0.4775 0.7225
515 0.6058500000000001 0.4775 0.7225
516 0.6059 0.4775 0.7225
517 0.6059 0.4775 0.7225
518 0.60595 0.4775 0.7225
519 0.60595 0.4775 0.7225
520 0.60595 0.4775 0.7225
521 0.6059500000000001 0.4775 0.7225
522 0.6059 0.4775 0.7225
523 0.6058 0.4775 0.7225
524 0.60575 0.4775 0.7225
525 0.60575 0.4775 0.7225
526 0.6057 0.4775 0.7225
527 0.6057 0.4775 0.7225
528 0.6057 0.4775 0.7225
529 0.6057 0.4775 0.7225
530 0.60565 0.4775 0.7225
531 0.60565 0.4775 0.7225
532 0.60565 0.4775 0.7225
533 0.6057 0.4775 0.7225
534 0.6057 0.4775 0.7225
535 0.60565 0.4775 0.7225
536 0.60565 0.4775 0.7225
537 0.60565 0.4775 0.7225
538 0.6056 0.4775 0.7225
539 0.6056 0.4775 0.7225
540 0.6056 0.4775 0.7225
541 0.60555 0.4775 0.7225
542 0.60555 0.4775 0.7225
543 0.60555 0.4775 0.7225
544 0.60555 0.4775 0.7225
545 0.60555 0.4775 0.7225
546 0.6054999999999999 0.4775 0.7225
547 0.6054999999999999 0.4775 0.7225
548 0.6054999999999999 0.4775 0.7225
549 0.60555 0.4775 0.7225
550 0.60555 0.4775 0.7225
551 0.60555 0.4775 0.7225
552 0.60545 0.4775 0.7225
553 0.60545 0.4775 0.7225
554 0.60545 0.4775 0.7225
555 0.60545 0.4775 0.7225
556 0.60545 0.4775 0.7225
557 0.6054 0.4775 0.7225
558 0.6054 0.4775 0.7225
559 0.60545 0.4775 0.7225
560 0.6054999999999999 0.4775 0.7225
561 0.60555 0.4775 0.7225
562 0.60555 0.4775 0.7225
563 0.60555 0.4775 0.7225
564 0.60555 0.4775 0.7225
565 0.60545 0.4775 0.7225
566 0.60545 0.4775 0.7225
567 0.60545 0.4775 0.7225
568 0.60545 0.4775 0.7225
569 0.6055 0.4775 0.7225
570 0.6055 0.4775 0.7225
571 0.6055 0.4775 0.7225
572 0.6055 0.4775 0.7225
573 0.60555 0.4775 0.7225
574 0.6055 0.4775 0.7225
575 0.6055 0.4775 0.7225
576 0.60555 0.4775 0.7225
577 0.60555 0.4775 0.7225
578 0.60555 0.4775 0.7225
579 0.60555 0.4775 0.7225
580 0.60555 0.4775 0.7225
581 0.60555 0.4775 0.7225
582 0.60555 0.4775 0.7225
583 0.6056 0.4775 0.7225
584 0.6056 0.4775 0.7225
585 0.6056 0.4775 0.7225
586 0.6056 0.4775 0.7225
587 0.60555 0.4775 0.7225
588 0.60555 0.4775 0.7225
589 0.6055 0.4775 0.7225
590 0.6055 0.4775 0.7225
591 0.60555 0.4775 0.7225
592 0.60555 0.4775 0.7225
593 0.60555 0.4775 0.7225
594 0.6055 0.4775 0.7225
595 0.60545 0.4775 0.7225
596 0.60545 0.4775 0.7225
597 0.60545 0.4775 0.7225
598 0.6054 0.4775 0.7225
599 0.7325000000000002 0.7325 0.7325
600 0.7345000000000002 0.7025 0.7575
601 0.7236000000000001 0.6825 0.7625
602 0.7011 0.6 0.7575
603 0.68235 0.5675 0.7475
604 0.6685000000000001 0.5675 0.7525
605 0.65445 0.5625 0.7575
606 0.6463000000000001 0.5575 0.77
607 0.6405000000000001 0.5425 0.77
608 0.63235 0.5375 0.7725
609 0.6281500000000001 0.5225 0.77
610 0.62555 0.5175 0.77
611 0.62225 0.5125 0.7625
612 0.6194 0.5125 0.76
613 0.6175999999999999 0.505 0.755
614 0.6169 0.505 0.755
615 0.6164 0.5075 0.7525
616 0.6148 0.5025 0.755
617 0.6136500000000001 0.5025 0.755
618 0.6124999999999999 0.5 0.755
619 0.6121500000000001 0.5 0.755
620 0.6117 0.4975 0.755
621 0.6111000000000001 0.495 0.755
622 0.6104999999999999 0.4925 0.755
623 0.6097999999999999 0.485 0.755
624 0.6091 0.485 0.755
625 0.6095999999999999 0.4875 0.755
626 0.6090000000000001 0.485 0.75
627 0.6088 0.485 0.75
628 0.6083999999999999 0.485 0.75
629 0.6082500000000001 0.485 0.75
630 0.6082 0.485 0.75
631 0.6082 0.4875 0.75
632 0.60795 0.4875 0.75
633 0.608 0.485 0.75
634 0.60765 0.485 0.75
635 0.6073999999999999 0.485 0.75
636 0.60765 0.4875 0.75
637 0.60765 0.485 0.75
638 0.6075499999999999 0.485 0.75
639 0.6073999999999999 0.485 0.75
640 0.6074 0.485 0.75
641 0.6072000000000001 0.485 0.75
642 0.6072 0.485 0.75
643 0.6071500000000001 0.485 0.75
644 0.6071 0.485 0.75
645 0.6071 0.4825 0.75
646 0.60705 0.4825 0.75
647 0.6069 0.4825 0.75
648 0.6066999999999999 0.4825 0.75
649 0.6066499999999999 0.4825 0.75
650 0.6064999999999999 0.4825 0.75
651 0.6064999999999999 0.48 0.75
652 0.6065499999999999 0.48 0.75
653 0.6066499999999999 0.48 0.75
654 0.6066 0.48 0.75
655 0.60665 0.48 0.75
656 0.60685 0.48 0.75
657 0.60675 0.48 0.75
658 0.6067999999999999 0.48 0.75
659 0.60685 0.48 0.75
660 0.60715 0.48 0.75
661 0.6072 0.48 0.75
662 0.6072 0.48 0.75
663 0.60735 0.48 0.75
664 0.60735 0.48 0.75
665 0.6073000000000001 0.48 0.75
666 0.6072 0.48 0.75
667 0.60725 0.48 0.75
668 0.6073 0.48 0.75
669 0.60705 0.48 0.75
670 0.60705 0.48 0.75
671 0.6071 0.48 0.75
672 0.60705 0.48 0.75
673 0.60715 0.48 0.75
674 0.60705 0.48 0.75
675 0.60715 0.4825 0.75
676 0.6071500000000001 0.4825 0.75
677 0.6070500000000001 0.4825 0.75
678 0.6071 0.4825 0.75
679 0.60715 0.4825 0.75
680 0.6072500000000001 0.4825 0.75
681 0.60725 0.4825 0.75
682 0.6072 0.4825 0.75
683 0.6071 0.4825 0.75
684 0.6071 0.4825 0.75
685 0.60695 0.4825 0.75
686 0.607 0.4825 0.75
687 0.607 0.4825 0.75
688 0.607 0.4825 0.75
689 0.607 0.4825 0.75
690 0.60705 0.4825 0.75
691 0.60705 0.4825 0.75
692 0.607 0.4825 0.75
693 0.607 0.4825 0.75
694 0.6071 0.4825 0.75
695 0.6072 0.4825 0.75
696 0.6072 0.4825 0.75
697 0.6072 0.4825 0.75
698 0.60705 0.4825 0.75
699 0.60705 0.4825 0.75
700 0.60705 0.4825 0.75
701 0.60705 0.4825 0.75
702 0.607 0.4825 0.75
703 0.607 0.4825 0.75
704 0.607 0.4825 0.75
705 0.6071500000000001 0.4825 0.75
706 0.6071500000000001 0.4825 0.75
707 0.6071500000000001 0.4825 0.75
708 0.6071500000000001 0.4825 0.75
709 0.6071500000000001 0.4825 0.75
710 0.6072000000000001 0.4825 0.75
711 0.6072000000000001 0.4825 0.75
712 0.6072500000000001 0.4825 0.75
713 0.6072500000000001 0.4825 0.75
714 0.6073 0.4825 0.75
715 0.6073000000000001 0.4825 0.75
716 0.6073500000000001 0.4825 0.75
717 0.6072500000000001 0.4825 0.75
718 0.6072000000000001 0.4825 0.75
719 0.6072500000000001 0.4825 0.75
720 0.6074 0.4825 0.75
721 0.60745 0.4825 0.75
722 0.60745 0.4825 0.75
723 0.6075499999999999 0.4825 0.75
724 0.6075499999999999 0.4825 0.75
725 0.6075499999999999 0.4825 0.75
726 0.6075499999999999 0.4825 0.75
727 0.6075499999999999 0.4825 0.75
728 0.6075 0.4825 0.75
729 0.6075499999999999 0.4825 0.75
730 0.6074999999999999 0.4825 0.75
731 0.6074999999999999 0.4825 0.75
732 0.6074499999999999 0.4825 0.75
733 0.6074499999999999 0.4825 0.75
734 0.6073999999999999 0.4825 0.75
735 0.6073999999999999 0.4825 0.75
736 0.6073999999999999 0.4825 0.75
737 0.6074999999999998 0.4825 0.75
738 0.6075499999999999 0.4825 0.75
739 0.6075499999999999 0.4825 0.75
740 0.6075999999999999 0.4825 0.75
741 0.6076499999999999 0.4825 0.75
742 0.6076499999999999 0.4825 0.75
743 0.6077499999999999 0.4825 0.75
744 0.6077499999999999 0.4825 0.75
745 0.60785 0.4825 0.75
746 0.608 0.4825 0.75
747 0.60805 0.485 0.75
748 0.60805 0.485 0.75
749 0.60805 0.485 0.75
750 0.60805 0.485 0.75
751 0.608 0.485 0.75
752 0.608 0.485 0.75
753 0.608 0.485 0.75
754 0.608 0.485 0.75
755 0.60805 0.485 0.75
756 0.60795 0.485 0.75
757 0.608 0.485 0.75
758 0.60795 0.485 0.75
759 0.60795 0.485 0.75
760 0.60795 0.4825 0.75
761 0.6079 0.4825 0.75
762 0.6079 0.4825 0.75
763 0.6079 0.4825 0.75
764 0.60795 0.4825 0.7525
765 0.608 0.4825 0.7525
766 0.608 0.4825 0.7525
767 0.608 0.4825 0.7525
768 0.60805 0.4825 0.7525
769 0.60805 0.4825 0.7525
770 0.6081 0.4825 0.7525
771 0.6081 0.4825 0.7525
772 0.6081 0.4825 0.7525
773 0.60815 0.4825 0.7525
774 0.60815 0.4825 0.7525
775 0.60815 0.4825 0.7525
776 0.60815 0.4825 0.7525
777 0.60815 0.4825 0.7525
778 0.60815 0.4825 0.7525
779 0.60815 0.4825 0.7525
780 0.6082 0.4825 0.7525
781 0.60825 0.4825 0.7525
782 0.6083 0.4825 0.7525
783 0.6083500000000001 0.4825 0.7525
784 0.6083500000000001 0.4825 0.7525
785 0.6083500000000001 0.4825 0.7525
786 0.6083999999999999 0.4825 0.7525
787 0.6083999999999999 0.4825 0.7525
788 0.6083999999999999 0.4825 0.7525
789 0.6083999999999999 0.4825 0.7525
790 0.6083999999999999 0.4825 0.7525
791 0.6083999999999999 0.4825 0.7525
792 0.6083500000000001 0.4825 0.7525
793 0.6083500000000001 0.4825 0.7525
794 0.6083500000000001 0.4825 0.7525
795 0.60835 0.4825 0.7525
796 0.60835 0.4825 0.7525
797 0.6083 0.4825 0.7525
798 0.60825 0.4825 0.7525
799 0.7600000000000001 0.76 0.76
800 0.7619 0.65 0.7675
801 0.7551500000000001 0.7 0.7975
802 0.7332000000000001 0.645 0.8025
803 0.7105 0.6075 0.775
804 0.69475 0.5925 0.775
805 0.6818500000000001 0.58 0.775
806 0.6719000000000002 0.56 0.7775
807 0.6631 0.55 0.7775
808 0.6556499999999998 0.5425 0.78
809 0.6505500000000001 0.545 0.7775
810 0.6474 0.5425 0.78
811 0.6441500000000001 0.5375 0.7825
812 0.64075 0.535 0.785
813 0.6395500000000001 0.5275 0.79
814 0.6369 0.5275 0.785
815 0.6349 0.525 0.7875
816 0.633 0.5225 0.7875
817 0.6313000000000001 0.52 0.79
818 0.6295499999999999 0.5175 0.7875
819 0.6286999999999999 0.515 0.7875
820 0.62785 0.515 0.7875
821 0.62725 0.5125 0.7875
822 0.62685 0.51 0.7875
823 0.62595 0.51 0.785
824 0.6251 0.51 0.785
825 0.6251 0.51 0.7825
826 0.6244999999999999 0.51 0.7825
827 0.6243 0.51 0.7825
828 0.624 0.51 0.7825
829 0.6239 0.51 0.7825
830 0.6236 0.5075 0.7825
831 0.62345 0.5075 0.7825
832 0.62335 0.5075 0.7825
833 0.6230499999999999 0.5075 0.7825
834 0.623 0.5075 0.7825
835 0.6231 0.5075 0.7825
836 0.6229500000000001 0.505 0.7825
837 0.6229 0.505 0.7825
838 0.6227 0.505 0.7825
839 0.6228000000000001 0.505 0.7825
840 0.6229 0.505 0.7825
841 0.62285 0.505 0.7825
842 0.6227 0.5075 0.7825
843 0.6227 0.5075 0.7825
844 0.6228 0.5075 0.7825
845 0.62285 0.5075 0.7825
846 0.6229 0.5075 0.7825
847 0.623 0.5075 0.7825
848 0.6229 0.5075 0.78
849 0.62295 0.5075 0.78
850 0.623 0.5075 0.7775
851 0.6231500000000001 0.5075 0.7775
852 0.6231 0.5075 0.7775
853 0.6232 0.5075 0.7775
854 0.623 0.5075 0.7775
855 0.6227999999999999 0.5075 0.7775
856 0.6229 0.5075 0.775
857 0.6229 0.5075 0.775
858 0.6229 0.5075 0.775
859 0.623 0.5075 0.775
860 0.623 0.5075 0.775
861 0.6231 0.5075 0.775
862 0.62315 0.5075 0.775
863 0.6231499999999999 0.5075 0.775
864 0.6231 0.505 0.775
865 0.6231 0.505 0.775
866 0.6230499999999999 0.505 0.775
867 0.6232 0.505 0.775
868 0.6232 0.505 0.775
869 0.6232 0.505 0.775
870 0.6231 0.505 0.775
871 0.6231 0.505 0.775
872 0.6231499999999999 0.505 0.775
873 0.6231499999999999 0.505 0.775
874 0.62315 0.505 0.775
875 0.62325 0.505 0.775
876 0.6232 0.505 0.775
877 0.6232500000000001 0.505 0.775
878 0.6232 0.505 0.775
879 0.623 0.505 0.775
880 0.6229 0.505 0.775
881 0.62295 0.505 0.775
882 0.6229 0.505 0.775
883 0.6229500000000001 0.505 0.775
884 0.6229500000000001 0.505 0.775
885 0.62295 0.505 0.775
886 0.62295 0.505 0.775
887 0.62295 0.505 0.775
888 0.6230500000000001 0.505 0.775
889 0.6230500000000001 0.505 0.775
890 0.6231 0.505 0.775
891 0.6230500000000001 0.505 0.775
892 0.62295 0.505 0.775
893 0.6229 0.505 0.775
894 0.6229 0.505 0.775
895 0.623 0.505 0.775
896 0.6231 0.505 0.775
897 0.623 0.505 0.775
898 0.62315 0.505 0.775
899 0.62305 0.505 0.775
900 0.62305 0.505 0.775
901 0.623 0.505 0.775
902 0.623 0.505 0.775
903 0.62295 0.505 0.775
904 0.6231 0.505 0.775
905 0.62315 0.505 0.775
906 0.62315 0.505 0.775
907 0.6232500000000001 0.505 0.775
908 0.62325 0.505 0.775
909 0.62325 0.505 0.775
910 0.62325 0.505 0.775
911 0.6232 0.505 0.775
912 0.6232 0.505 0.775
913 0.62325 0.505 0.775
914 0.62325 0.505 0.775
915 0.6232 0.505 0.775
916 0.6231499999999999 0.505 0.775
917 0.6230999999999999 0.505 0.775
918 0.62315 0.505 0.775
919 0.62315 0.505 0.775
920 0.6230999999999999 0.505 0.775
921 0.62305 0.505 0.775
922 0.6231499999999999 0.505 0.775
923 0.6231499999999999 0.505 0.775
924 0.6231 0.505 0.775
925 0.6231 0.505 0.775
926 0.62305 0.505 0.775
927 0.623 0.505 0.775
928 0.62305 0.505 0.775
929 0.623 0.505 0.7725
930 0.623 0.505 0.7725
931 0.62305 0.505 0.7725
932 0.62305 0.505 0.7725
933 0.623 0.505 0.7725
934 0.62305 0.505 0.7725
935 0.62305 0.505 0.7725
936 0.62305 0.505 0.7725
937 0.623 0.505 0.7725
938 0.62295 0.505 0.7725
939 0.623 0.505 0.7725
940 0.62295 0.505 0.7725
941 0.62295 0.505 0.7725
942 0.62295 0.505 0.7725
943 0.623 0.505 0.7725
944 0.623 0.505 0.7725
945 0.6231 0.505 0.7725
946 0.6231 0.505 0.7725
947 0.6231 0.505 0.7725
948 0.6231 0.505 0.7725
949 0.62305 0.505 0.7725
950 0.62305 0.505 0.7725
951 0.62315 0.505 0.7725
952 0.6231 0.505 0.7725
953 0.6231500000000001 0.505 0.7725
954 0.6231 0.5025 0.7725
955 0.6231500000000001 0.5025 0.7725
956 0.6231500000000001 0.5025 0.7725
957 0.6233000000000001 0.5025 0.7725
958 0.62335 0.5025 0.7725
959 0.6233000000000001 0.5025 0.7725
960 0.6233000000000001 0.5025 0.7725
961 0.62335 0.5025 0.7725
962 0.62335 0.5025 0.7725
963 0.6234500000000001 0.5025 0.7725
964 0.6234500000000001 0.5025 0.7725
965 0.6235 0.5025 0.7725
966 0.6236 0.5025 0.7725
967 0.62365 0.505 0.7725
968 0.6237 0.505 0.7725
969 0.62375 0.505 0.7725
970 0.6236999999999999 0.505 0.7725
971 0.6236999999999999 0.505 0.7725
972 0.62375 0.505 0.7725
973 0.6236999999999999 0.505 0.7725
974 0.6236999999999999 0.505 0.7725
975 0.6238 0.505 0.7725
976 0.62375 0.505 0.7725
977 0.6236499999999999 0.505 0.7725
978 0.6236499999999999 0.505 0.7725
979 0.6237 0.505 0.7725
980 0.62375 0.505 0.7725
981 0.6237999999999999 0.505 0.7725
982 0.6237999999999999 0.505 0.7725
983 0.62385 0.505 0.7725
984 0.6239 0.505 0.7725
985 0.6239 0.505 0.7725
986 0.6239 0.505 0.7725
987 0.6239 0.505 0.7725
988 0.6239 0.505 0.7725
989 0.62385 0.505 0.7725
990 0.62395 0.505 0.7725
991 0.624 0.505 0.7725
992 0.624 0.505 0.7725
993 0.62405 0.505 0.7725
994 0.62395 0.505 0.7725
995 0.6239 0.505 0.7725
996 0.62395 0.505 0.7725
997 0.62395 0.505 0.7725
998 0.624 0.505 0.7725
999 0.7600000000000003 0.76 0.76

==> expres/synthetic/synth_fedavg_train.txt <==
round avg min max
0 0.672 0.2 1.0
1 0.83 0.5 1.0
2 0.904 0.5 1.0
3 0.9679999999999999 0.7 1.0
4 0.982 0.8 1.0
5 0.99 0.8 1.0
6 1.0 1.0 1.0
7 1.0 1.0 1.0
8 1.0 1.0 1.0
9 1.0 1.0 1.0
10 1.0 1.0 1.0
11 1.0 1.0 1.0
12 1.0 1.0 1.0
13 1.0 1.0 1.0
14 1.0 1.0 1.0
15 1.0 1.0 1.0
16 1.0 1.0 1.0
17 1.0 1.0 1.0
18 1.0 1.0 1.0
19 1.0 1.0 1.0
20 1.0 1.0 1.0
21 1.0 1.0 1.0
22 1.0 1.0 1.0
23 1.0 1.0 1.0
24 1.0 1.0 1.0
25 1.0 1.0 1.0
26 1.0 1.0 1.0
27 1.0 1.0 1.0
28 1.0 1.0 1.0
29 1.0 1.0 1.0
30 1.0 1.0 1.0
31 1.0 1.0 1.0
32 1.0 1.0 1.0
33 1.0 1.0 1.0
34 1.0 1.0 1.0
35 1.0 1.0 1.0
36 1.0 1.0 1.0
37 1.0 1.0 1.0
38 1.0 1.0 1.0
39 1.0 1.0 1.0
40 1.0 1.0 1.0
41 1.0 1.0 1.0
42 1.0 1.0 1.0
43 1.0 1.0 1.0
44 1.0 1.0 1.0
45 1.0 1.0 1.0
46 1.0 1.0 1.0
47 1.0 1.0 1.0
48 1.0 1.0 1.0
49 1.0 1.0 1.0
50 1.0 1.0 1.0
51 1.0 1.0 1.0
52 1.0 1.0 1.0
53 1.0 1.0 1.0
54 1.0 1.0 1.0
55 1.0 1.0 1.0
56 1.0 1.0 1.0
57 1.0 1.0 1.0
58 1.0 1.0 1.0
59 1.0 1.0 1.0
60 1.0 1.0 1.0
61 1.0 1.0 1.0
62 1.0 1.0 1.0
63 1.0 1.0 1.0
64 1.0 1.0 1.0
65 1.0 1.0 1.0
66 1.0 1.0 1.0
67 1.0 1.0 1.0
68 1.0 1.0 1.0
69 1.0 1.0 1.0
70 1.0 1.0 1.0
71 1.0 1.0 1.0
72 1.0 1.0 1.0
73 1.0 1.0 1.0
74 1.0 1.0 1.0
75 1.0 1.0 1.0
76 1.0 1.0 1.0
77 1.0 1.0 1.0
78 1.0 1.0 1.0
79 1.0 1.0 1.0
80 1.0 1.0 1.0
81 1.0 1.0 1.0
82 1.0 1.0 1.0
83 1.0 1.0 1.0
84 1.0 1.0 1.0
85 1.0 1.0 1.0
86 1.0 1.0 1.0
87 1.0 1.0 1.0
88 1.0 1.0 1.0
89 1.0 1.0 1.0
90 1.0 1.0 1.0
91 1.0 1.0 1.0
92 1.0 1.0 1.0
93 1.0 1.0 1.0
94 1.0 1.0 1.0
95 1.0 1.0 1.0
96 1.0 1.0 1.0
97 1.0 1.0 1.0
98 1.0 1.0 1.0
99 1.0 1.0 1.0
100 1.0 1.0 1.0
101 1.0 1.0 1.0
102 1.0 1.0 1.0
103 1.0 1.0 1.0
104 1.0 1.0 1.0
105 1.0 1.0 1.0
106 1.0 1.0 1.0
107 1.0 1.0 1.0
108 1.0 1.0 1.0
109 1.0 1.0 1.0
110 1.0 1.0 1.0
111 1.0 1.0 1.0
112 1.0 1.0 1.0
113 1.0 1.0 1.0
114 1.0 1.0 1.0
115 1.0 1.0 1.0
116 1.0 1.0 1.0
117 1.0 1.0 1.0
118 1.0 1.0 1.0
119 1.0 1.0 1.0
120 1.0 1.0 1.0
121 1.0 1.0 1.0
122 1.0 1.0 1.0
123 1.0 1.0 1.0
124 1.0 1.0 1.0
125 1.0 1.0 1.0
126 1.0 1.0 1.0
127 1.0 1.0 1.0
128 1.0 1.0 1.0
129 1.0 1.0 1.0
130 1.0 1.0 1.0
131 1.0 1.0 1.0
132 1.0 1.0 1.0
133 1.0 1.0 1.0
134 1.0 1.0 1.0
135 1.0 1.0 1.0
136 1.0 1.0 1.0
137 1.0 1.0 1.0
138 1.0 1.0 1.0
139 1.0 1.0 1.0
140 1.0 1.0 1.0
141 1.0 1.0 1.0
142 1.0 1.0 1.0
143 1.0 1.0 1.0
144 1.0 1.0 1.0
145 1.0 1.0 1.0
146 1.0 1.0 1.0
147 1.0 1.0 1.0
148 1.0 1.0 1.0
149 1.0 1.0 1.0
150 1.0 1.0 1.0
151 1.0 1.0 1.0
152 1.0 1.0 1.0
153 1.0 1.0 1.0
154 1.0 1.0 1.0
155 1.0 1.0 1.0
156 1.0 1.0 1.0
157 1.0 1.0 1.0
158 1.0 1.0 1.0
159 1.0 1.0 1.0
160 1.0 1.0 1.0
161 1.0 1.0 1.0
162 1.0 1.0 1.0
163 1.0 1.0 1.0
164 1.0 1.0 1.0
165 1.0 1.0 1.0
166 1.0 1.0 1.0
167 1.0 1.0 1.0
168 1.0 1.0 1.0
169 1.0 1.0 1.0
170 1.0 1.0 1.0
171 1.0 1.0 1.0
172 1.0 1.0 1.0
173 1.0 1.0 1.0
174 1.0 1.0 1.0
175 1.0 1.0 1.0
176 1.0 1.0 1.0
177 1.0 1.0 1.0
178 1.0 1.0 1.0
179 1.0 1.0 1.0
180 1.0 1.0 1.0
181 1.0 1.0 1.0
182 1.0 1.0 1.0
183 1.0 1.0 1.0
184 1.0 1.0 1.0
185 1.0 1.0 1.0
186 1.0 1.0 1.0
187 1.0 1.0 1.0
188 1.0 1.0 1.0
189 1.0 1.0 1.0
190 1.0 1.0 1.0
191 1.0 1.0 1.0
192 1.0 1.0 1.0
193 1.0 1.0 1.0
194 1.0 1.0 1.0
195 1.0 1.0 1.0
196 1.0 1.0 1.0
197 1.0 1.0 1.0
198 1.0 1.0 1.0
199 0.49 0.2 0.9
200 0.49200000000000005 0.2 0.9
201 0.6 0.3 1.0
202 0.6779999999999999 0.4 0.9
203 0.7539999999999999 0.5 1.0
204 0.7839999999999999 0.5 1.0
205 0.8039999999999999 0.5 1.0
206 0.828 0.5 1.0
207 0.8439999999999999 0.5 1.0
208 0.858 0.6 1.0
209 0.87 0.6 1.0
210 0.888 0.6 1.0
211 0.9060000000000001 0.6 1.0
212 0.922 0.7 1.0
213 0.94 0.7 1.0
214 0.9460000000000001 0.7 1.0
215 0.9540000000000001 0.7 1.0
216 0.9620000000000002 0.7 1.0
217 0.9660000000000001 0.7 1.0
218 0.97 0.7 1.0
219 0.9740000000000001 0.7 1.0
220 0.9780000000000001 0.7 1.0
221 0.9819999999999999 0.7 1.0
222 0.9840000000000001 0.7 1.0
223 0.9840000000000001 0.7 1.0
224 0.986 0.7 1.0
225 0.988 0.7 1.0
226 0.988 0.7 1.0
227 0.988 0.7 1.0
228 0.988 0.7 1.0
229 0.988 0.7 1.0
230 0.9919999999999999 0.8 1.0
231 0.9940000000000001 0.8 1.0
232 0.9940000000000001 0.8 1.0
233 0.9940000000000001 0.8 1.0
234 0.9940000000000001 0.8 1.0
235 0.9940000000000001 0.8 1.0
236 0.9940000000000001 0.8 1.0
237 0.9940000000000001 0.8 1.0
238 0.9940000000000001 0.8 1.0
239 0.9940000000000001 0.8 1.0
240 0.9940000000000001 0.8 1.0
241 0.998 0.9 1.0
242 0.998 0.9 1.0
243 0.998 0.9 1.0
244 0.998 0.9 1.0
245 0.998 0.9 1.0
246 0.998 0.9 1.0
247 0.998 0.9 1.0
248 0.998 0.9 1.0
249 0.998 0.9 1.0
250 0.998 0.9 1.0
251 0.998 0.9 1.0
252 0.998 0.9 1.0
253 0.998 0.9 1.0
254 0.998 0.9 1.0
255 0.998 0.9 1.0
256 0.998 0.9 1.0
257 0.998 0.9 1.0
258 0.998 0.9 1.0
259 0.998 0.9 1.0
260 0.998 0.9 1.0
261 0.998 0.9 1.0
262 0.998 0.9 1.0
263 0.998 0.9 1.0
264 0.998 0.9 1.0
265 0.998 0.9 1.0
266 0.998 0.9 1.0
267 0.998 0.9 1.0
268 0.998 0.9 1.0
269 0.998 0.9 1.0
270 0.998 0.9 1.0
271 0.998 0.9 1.0
272 0.998 0.9 1.0
273 0.998 0.9 1.0
274 0.998 0.9 1.0
275 0.998 0.9 1.0
276 0.998 0.9 1.0
277 0.998 0.9 1.0
278 0.998 0.9 1.0
279 0.998 0.9 1.0
280 0.998 0.9 1.0
281 0.998 0.9 1.0
282 0.998 0.9 1.0
283 0.998 0.9 1.0
284 0.998 0.9 1.0
285 0.998 0.9 1.0
286 0.998 0.9 1.0
287 0.998 0.9 1.0
288 0.998 0.9 1.0
289 0.998 0.9 1.0
290 0.998 0.9 1.0
291 0.998 0.9 1.0
292 0.998 0.9 1.0
293 1.0 1.0 1.0
294 1.0 1.0 1.0
295 1.0 1.0 1.0
296 1.0 1.0 1.0
297 1.0 1.0 1.0
298 1.0 1.0 1.0
299 1.0 1.0 1.0
300 1.0 1.0 1.0
301 1.0 1.0 1.0
302 1.0 1.0 1.0
303 1.0 1.0 1.0
304 1.0 1.0 1.0
305 1.0 1.0 1.0
306 1.0 1.0 1.0
307 1.0 1.0 1.0
308 1.0 1.0 1.0
309 1.0 1.0 1.0
310 1.0 1.0 1.0
311 1.0 1.0 1.0
312 1.0 1.0 1.0
313 1.0 1.0 1.0
314 1.0 1.0 1.0
315 1.0 1.0 1.0
316 1.0 1.0 1.0
317 1.0 1.0 1.0
318 1.0 1.0 1.0
319 1.0 1.0 1.0
320 1.0 1.0 1.0
321 1.0 1.0 1.0
322 1.0 1.0 1.0
323 1.0 1.0 1.0
324 1.0 1.0 1.0
325 1.0 1.0 1.0
326 1.0 1.0 1.0
327 1.0 1.0 1.0
328 1.0 1.0 1.0
329 1.0 1.0 1.0
330 1.0 1.0 1.0
331 1.0 1.0 1.0
332 1.0 1.0 1.0
333 1.0 1.0 1.0
334 1.0 1.0 1.0
335 1.0 1.0 1.0
336 1.0 1.0 1.0
337 1.0 1.0 1.0
338 1.0 1.0 1.0
339 1.0 1.0 1.0
340 1.0 1.0 1.0
341 1.0 1.0 1.0
342 1.0 1.0 1.0
343 1.0 1.0 1.0
344 1.0 1.0 1.0
345 1.0 1.0 1.0
346 1.0 1.0 1.0
347 1.0 1.0 1.0
348 1.0 1.0 1.0
349 1.0 1.0 1.0
350 1.0 1.0 1.0
351 1.0 1.0 1.0
352 1.0 1.0 1.0
353 1.0 1.0 1.0
354 1.0 1.0 1.0
355 1.0 1.0 1.0
356 1.0 1.0 1.0
357 1.0 1.0 1.0
358 1.0 1.0 1.0
359 1.0 1.0 1.0
360 1.0 1.0 1.0
361 1.0 1.0 1.0
362 1.0 1.0 1.0
363 1.0 1.0 1.0
364 1.0 1.0 1.0
365 1.0 1.0 1.0
366 1.0 1.0 1.0
367 1.0 1.0 1.0
368 1.0 1.0 1.0
369 1.0 1.0 1.0
370 1.0 1.0 1.0
371 1.0 1.0 1.0
372 1.0 1.0 1.0
373 1.0 1.0 1.0
374 1.0 1.0 1.0
375 1.0 1.0 1.0
376 1.0 1.0 1.0
377 1.0 1.0 1.0
378 1.0 1.0 1.0
379 1.0 1.0 1.0
380 1.0 1.0 1.0
381 1.0 1.0 1.0
382 1.0 1.0 1.0
383 1.0 1.0 1.0
384 1.0 1.0 1.0
385 1.0 1.0 1.0
386 1.0 1.0 1.0
387 1.0 1.0 1.0
388 1.0 1.0 1.0
389 1.0 1.0 1.0
390 1.0 1.0 1.0
391 1.0 1.0 1.0
392 1.0 1.0 1.0
393 1.0 1.0 1.0
394 1.0 1.0 1.0
395 1.0 1.0 1.0
396 1.0 1.0 1.0
397 1.0 1.0 1.0
398 1.0 1.0 1.0
399 0.6880000000000002 0.4 1.0
400 0.814 0.6 1.0
401 0.8699999999999999 0.6 1.0
402 0.8759999999999999 0.6 1.0
403 0.9239999999999999 0.6 1.0
404 0.948 0.7 1.0
405 0.982 0.8 1.0
406 0.996 0.9 1.0
407 1.0 1.0 1.0
408 1.0 1.0 1.0
409 1.0 1.0 1.0
410 1.0 1.0 1.0
411 1.0 1.0 1.0
412 1.0 1.0 1.0
413 1.0 1.0 1.0
414 1.0 1.0 1.0
415 1.0 1.0 1.0
416 1.0 1.0 1.0
417 1.0 1.0 1.0
418 1.0 1.0 1.0
419 1.0 1.0 1.0
420 1.0 1.0 1.0
421 1.0 1.0 1.0
422 1.0 1.0 1.0
423 1.0 1.0 1.0
424 1.0 1.0 1.0
425 1.0 1.0 1.0
426 1.0 1.0 1.0
427 1.0 1.0 1.0
428 1.0 1.0 1.0
429 1.0 1.0 1.0
430 1.0 1.0 1.0
431 1.0 1.0 1.0
432 1.0 1.0 1.0
433 1.0 1.0 1.0
434 1.0 1.0 1.0
435 1.0 1.0 1.0
436 1.0 1.0 1.0
437 1.0 1.0 1.0
438 1.0 1.0 1.0
439 1.0 1.0 1.0
440 1.0 1.0 1.0
441 1.0 1.0 1.0
442 1.0 1.0 1.0
443 1.0 1.0 1.0
444 1.0 1.0 1.0
445 1.0 1.0 1.0
446 1.0 1.0 1.0
447 1.0 1.0 1.0
448 1.0 1.0 1.0
449 1.0 1.0 1.0
450 1.0 1.0 1.0
451 1.0 1.0 1.0
452 1.0 1.0 1.0
453 1.0 1.0 1.0
454 1.0 1.0 1.0
455 1.0 1.0 1.0
456 1.0 1.0 1.0
457 1.0 1.0 1.0
458 1.0 1.0 1.0
459 1.0 1.0 1.0
460 1.0 1.0 1.0
461 1.0 1.0 1.0
462 1.0 1.0 1.0
463 1.0 1.0 1.0
464 1.0 1.0 1.0
465 1.0 1.0 1.0
466 1.0 1.0 1.0
467 1.0 1.0 1.0
468 1.0 1.0 1.0
469 1.0 1.0 1.0
470 1.0 1.0 1.0
471 1.0 1.0 1.0
472 1.0 1.0 1.0
473 1.0 1.0 1.0
474 1.0 1.0 1.0
475 1.0 1.0 1.0
476 1.0 1.0 1.0
477 1.0 1.0 1.0
478 1.0 1.0 1.0
479 1.0 1.0 1.0
480 1.0 1.0 1.0
481 1.0 1.0 1.0
482 1.0 1.0 1.0
483 1.0 1.0 1.0
484 1.0 1.0 1.0
485 1.0 1.0 1.0
486 1.0 1.0 1.0
487 1.0 1.0 1.0
488 1.0 1.0 1.0
489 1.0 1.0 1.0
490 1.0 1.0 1.0
491 1.0 1.0 1.0
492 1.0 1.0 1.0
493 1.0 1.0 1.0
494 1.0 1.0 1.0
495 1.0 1.0 1.0
496 1.0 1.0 1.0
497 1.0 1.0 1.0
498 1.0 1.0 1.0
499 1.0 1.0 1.0
500 1.0 1.0 1.0
501 1.0 1.0 1.0
502 1.0 1.0 1.0
503 1.0 1.0 1.0
504 1.0 1.0 1.0
505 1.0 1.0 1.0
506 1.0 1.0 1.0
507 1.0 1.0 1.0
508 1.0 1.0 1.0
509 1.0 1.0 1.0
510 1.0 1.0 1.0
511 1.0 1.0 1.0
512 1.0 1.0 1.0
513 1.0 1.0 1.0
514 1.0 1.0 1.0
515 1.0 1.0 1.0
516 1.0 1.0 1.0
517 1.0 1.0 1.0
518 1.0 1.0 1.0
519 1.0 1.0 1.0
520 1.0 1.0 1.0
521 1.0 1.0 1.0
522 1.0 1.0 1.0
523 1.0 1.0 1.0
524 1.0 1.0 1.0
525 1.0 1.0 1.0
526 1.0 1.0 1.0
527 1.0 1.0 1.0
528 1.0 1.0 1.0
529 1.0 1.0 1.0
530 1.0 1.0 1.0
531 1.0 1.0 1.0
532 1.0 1.0 1.0
533 1.0 1.0 1.0
534 1.0 1.0 1.0
535 1.0 1.0 1.0
536 1.0 1.0 1.0
537 1.0 1.0 1.0
538 1.0 1.0 1.0
539 1.0 1.0 1.0
540 1.0 1.0 1.0
541 1.0 1.0 1.0
542 1.0 1.0 1.0
543 1.0 1.0 1.0
544 1.0 1.0 1.0
545 1.0 1.0 1.0
546 1.0 1.0 1.0
547 1.0 1.0 1.0
548 1.0 1.0 1.0
549 1.0 1.0 1.0
550 1.0 1.0 1.0
551 1.0 1.0 1.0
552 1.0 1.0 1.0
553 1.0 1.0 1.0
554 1.0 1.0 1.0
555 1.0 1.0 1.0
556 1.0 1.0 1.0
557 1.0 1.0 1.0
558 1.0 1.0 1.0
559 1.0 1.0 1.0
560 1.0 1.0 1.0
561 1.0 1.0 1.0
562 1.0 1.0 1.0
563 1.0 1.0 1.0
564 1.0 1.0 1.0
565 1.0 1.0 1.0
566 1.0 1.0 1.0
567 1.0 1.0 1.0
568 1.0 1.0 1.0
569 1.0 1.0 1.0
570 1.0 1.0 1.0
571 1.0 1.0 1.0
572 1.0 1.0 1.0
573 1.0 1.0 1.0
574 1.0 1.0 1.0
575 1.0 1.0 1.0
576 1.0 1.0 1.0
577 1.0 1.0 1.0
578 1.0 1.0 1.0
579 1.0 1.0 1.0
580 1.0 1.0 1.0
581 1.0 1.0 1.0
582 1.0 1.0 1.0
583 1.0 1.0 1.0
584 1.0 1.0 1.0
585 1.0 1.0 1.0
586 1.0 1.0 1.0
587 1.0 1.0 1.0
588 1.0 1.0 1.0
589 1.0 1.0 1.0
590 1.0 1.0 1.0
591 1.0 1.0 1.0
592 1.0 1.0 1.0
593 1.0 1.0 1.0
594 1.0 1.0 1.0
595 1.0 1.0 1.0
596 1.0 1.0 1.0
597 1.0 1.0 1.0
598 1.0 1.0 1.0
599 0.7660000000000001 0.4 1.0
600 0.8740000000000001 0.6 1.0
601 0.9640000000000001 0.7 1.0
602 0.988 0.9 1.0
603 0.99 0.9 1.0
604 0.9940000000000001 0.9 1.0
605 0.996 0.9 1.0
606 0.998 0.9 1.0
607 1.0 1.0 1.0
608 1.0 1.0 1.0
609 1.0 1.0 1.0
610 1.0 1.0 1.0
611 1.0 1.0 1.0
612 1.0 1.0 1.0
613 1.0 1.0 1.0
614 1.0 1.0 1.0
615 1.0 1.0 1.0
616 1.0 1.0 1.0
617 1.0 1.0 1.0
618 1.0 1.0 1.0
619 1.0 1.0 1.0
620 1.0 1.0 1.0
621 1.0 1.0 1.0
622 1.0 1.0 1.0
623 1.0 1.0 1.0
624 1.0 1.0 1.0
625 1.0 1.0 1.0
626 1.0 1.0 1.0
627 1.0 1.0 1.0
628 1.0 1.0 1.0
629 1.0 1.0 1.0
630 1.0 1.0 1.0
631 1.0 1.0 1.0
632 1.0 1.0 1.0
633 1.0 1.0 1.0
634 1.0 1.0 1.0
635 1.0 1.0 1.0
636 1.0 1.0 1.0
637 1.0 1.0 1.0
638 1.0 1.0 1.0
639 1.0 1.0 1.0
640 1.0 1.0 1.0
641 1.0 1.0 1.0
642 1.0 1.0 1.0
643 1.0 1.0 1.0
644 1.0 1.0 1.0
645 1.0 1.0 1.0
646 1.0 1.0 1.0
647 1.0 1.0 1.0
648 1.0 1.0 1.0
649 1.0 1.0 1.0
650 1.0 1.0 1.0
651 1.0 1.0 1.0
652 1.0 1.0 1.0
653 1.0 1.0 1.0
654 1.0 1.0 1.0
655 1.0 1.0 1.0
656 1.0 1.0 1.0
657 1.0 1.0 1.0
658 1.0 1.0 1.0
659 1.0 1.0 1.0
660 1.0 1.0 1.0
661 1.0 1.0 1.0
662 1.0 1.0 1.0
663 1.0 1.0 1.0
664 1.0 1.0 1.0
665 1.0 1.0 1.0
666 1.0 1.0 1.0
667 1.0 1.0 1.0
668 1.0 1.0 1.0
669 1.0 1.0 1.0
670 1.0 1.0 1.0
671 1.0 1.0 1.0
672 1.0 1.0 1.0
673 1.0 1.0 1.0
674 1.0 1.0 1.0
675 1.0 1.0 1.0
676 1.0 1.0 1.0
677 1.0 1.0 1.0
678 1.0 1.0 1.0
679 1.0 1.0 1.0
680 1.0 1.0 1.0
681 1.0 1.0 1.0
682 1.0 1.0 1.0
683 1.0 1.0 1.0
684 1.0 1.0 1.0
685 1.0 1.0 1.0
686 1.0 1.0 1.0
687 1.0 1.0 1.0
688 1.0 1.0 1.0
689 1.0 1.0 1.0
690 1.0 1.0 1.0
691 1.0 1.0 1.0
692 1.0 1.0 1.0
693 1.0 1.0 1.0
694 1.0 1.0 1.0
695 1.0 1.0 1.0
696 1.0 1.0 1.0
697 1.0 1.0 1.0
698 1.0 1.0 1.0
699 1.0 1.0 1.0
700 1.0 1.0 1.0
701 1.0 1.0 1.0
702 1.0 1.0 1.0
703 1.0 1.0 1.0
704 1.0 1.0 1.0
705 1.0 1.0 1.0
706 1.0 1.0 1.0
707 1.0 1.0 1.0
708 1.0 1.0 1.0
709 1.0 1.0 1.0
710 1.0 1.0 1.0
711 1.0 1.0 1.0
712 1.0 1.0 1.0
713 1.0 1.0 1.0
714 1.0 1.0 1.0
715 1.0 1.0 1.0
716 1.0 1.0 1.0
717 1.0 1.0 1.0
718 1.0 1.0 1.0
719 1.0 1.0 1.0
720 1.0 1.0 1.0
721 1.0 1.0 1.0
722 1.0 1.0 1.0
723 1.0 1.0 1.0
724 1.0 1.0 1.0
725 1.0 1.0 1.0
726 1.0 1.0 1.0
727 1.0 1.0 1.0
728 1.0 1.0 1.0
729 1.0 1.0 1.0
730 1.0 1.0 1.0
731 1.0 1.0 1.0
732 1.0 1.0 1.0
733 1.0 1.0 1.0
734 1.0 1.0 1.0
735 1.0 1.0 1.0
736 1.0 1.0 1.0
737 1.0 1.0 1.0
738 1.0 1.0 1.0
739 1.0 1.0 1.0
740 1.0 1.0 1.0
741 1.0 1.0 1.0
742 1.0 1.0 1.0
743 1.0 1.0 1.0
744 1.0 1.0 1.0
745 1.0 1.0 1.0
746 1.0 1.0 1.0
747 1.0 1.0 1.0
748 1.0 1.0 1.0
749 1.0 1.0 1.0
750 1.0 1.0 1.0
751 1.0 1.0 1.0
752 1.0 1.0 1.0
753 1.0 1.0 1.0
754 1.0 1.0 1.0
755 1.0 1.0 1.0
756 1.0 1.0 1.0
757 1.0 1.0 1.0
758 1.0 1.0 1.0
759 1.0 1.0 1.0
760 1.0 1.0 1.0
761 1.0 1.0 1.0
762 1.0 1.0 1.0
763 1.0 1.0 1.0
764 1.0 1.0 1.0
765 1.0 1.0 1.0
766 1.0 1.0 1.0
767 1.0 1.0 1.0
768 1.0 1.0 1.0
769 1.0 1.0 1.0
770 1.0 1.0 1.0
771 1.0 1.0 1.0
772 1.0 1.0 1.0
773 1.0 1.0 1.0
774 1.0 1.0 1.0
775 1.0 1.0 1.0
776 1.0 1.0 1.0
777 1.0 1.0 1.0
778 1.0 1.0 1.0
779 1.0 1.0 1.0
780 1.0 1.0 1.0
781 1.0 1.0 1.0
782 1.0 1.0 1.0
783 1.0 1.0 1.0
784 1.0 1.0 1.0
785 1.0 1.0 1.0
786 1.0 1.0 1.0
787 1.0 1.0 1.0
788 1.0 1.0 1.0
789 1.0 1.0 1.0
790 1.0 1.0 1.0
791 1.0 1.0 1.0
792 1.0 1.0 1.0
793 1.0 1.0 1.0
794 1.0 1.0 1.0
795 1.0 1.0 1.0
796 1.0 1.0 1.0
797 1.0 1.0 1.0
798 1.0 1.0 1.0
799 0.804 0.4 1.0
800 0.936 0.7 1.0
801 0.9840000000000001 0.9 1.0
802 0.9940000000000001 0.9 1.0
803 0.998 0.9 1.0
804 0.998 0.9 1.0
805 1.0 1.0 1.0
806 1.0 1.0 1.0
807 1.0 1.0 1.0
808 1.0 1.0 1.0
809 1.0 1.0 1.0
810 1.0 1.0 1.0
811 1.0 1.0 1.0
812 1.0 1.0 1.0
813 1.0 1.0 1.0
814 1.0 1.0 1.0
815 1.0 1.0 1.0
816 1.0 1.0 1.0
817 1.0 1.0 1.0
818 1.0 1.0 1.0
819 1.0 1.0 1.0
820 1.0 1.0 1.0
821 1.0 1.0 1.0
822 1.0 1.0 1.0
823 1.0 1.0 1.0
824 1.0 1.0 1.0
825 1.0 1.0 1.0
826 1.0 1.0 1.0
827 1.0 1.0 1.0
828 1.0 1.0 1.0
829 1.0 1.0 1.0
830 1.0 1.0 1.0
831 1.0 1.0 1.0
832 1.0 1.0 1.0
833 1.0 1.0 1.0
834 1.0 1.0 1.0
835 1.0 1.0 1.0
836 1.0 1.0 1.0
837 1.0 1.0 1.0
838 1.0 1.0 1.0
839 1.0 1.0 1.0
840 1.0 1.0 1.0
841 1.0 1.0 1.0
842 1.0 1.0 1.0
843 1.0 1.0 1.0
844 1.0 1.0 1.0
845 1.0 1.0 1.0
846 1.0 1.0 1.0
847 1.0 1.0 1.0
848 1.0 1.0 1.0
849 1.0 1.0 1.0
850 1.0 1.0 1.0
851 1.0 1.0 1.0
852 1.0 1.0 1.0
853 1.0 1.0 1.0
854 1.0 1.0 1.0
855 1.0 1.0 1.0
856 1.0 1.0 1.0
857 1.0 1.0 1.0
858 1.0 1.0 1.0
859 1.0 1.0 1.0
860 1.0 1.0 1.0
861 1.0 1.0 1.0
862 1.0 1.0 1.0
863 1.0 1.0 1.0
864 1.0 1.0 1.0
865 1.0 1.0 1.0
866 1.0 1.0 1.0
867 1.0 1.0 1.0
868 1.0 1.0 1.0
869 1.0 1.0 1.0
870 1.0 1.0 1.0
871 1.0 1.0 1.0
872 1.0 1.0 1.0
873 1.0 1.0 1.0
874 1.0 1.0 1.0
875 1.0 1.0 1.0
876 1.0 1.0 1.0
877 1.0 1.0 1.0
878 1.0 1.0 1.0
879 1.0 1.0 1.0
880 1.0 1.0 1.0
881 1.0 1.0 1.0
882 1.0 1.0 1.0
883 1.0 1.0 1.0
884 1.0 1.0 1.0
885 1.0 1.0 1.0
886 1.0 1.0 1.0
887 1.0 1.0 1.0
888 1.0 1.0 1.0
889 1.0 1.0 1.0
890 1.0 1.0 1.0
891 1.0 1.0 1.0
892 1.0 1.0 1.0
893 1.0 1.0 1.0
894 1.0 1.0 1.0
895 1.0 1.0 1.0
896 1.0 1.0 1.0
897 1.0 1.0 1.0
898 1.0 1.0 1.0
899 1.0 1.0 1.0
900 1.0 1.0 1.0
901 1.0 1.0 1.0
902 1.0 1.0 1.0
903 1.0 1.0 1.0
904 1.0 1.0 1.0
905 1.0 1.0 1.0
906 1.0 1.0 1.0
907 1.0 1.0 1.0
908 1.0 1.0 1.0
909 1.0 1.0 1.0
910 1.0 1.0 1.0
911 1.0 1.0 1.0
912 1.0 1.0 1.0
913 1.0 1.0 1.0
914 1.0 1.0 1.0
915 1.0 1.0 1.0
916 1.0 1.0 1.0
917 1.0 1.0 1.0
918 1.0 1.0 1.0
919 1.0 1.0 1.0
920 1.0 1.0 1.0
921 1.0 1.0 1.0
922 1.0 1.0 1.0
923 1.0 1.0 1.0
924 1.0 1.0 1.0
925 1.0 1.0 1.0
926 1.0 1.0 1.0
927 1.0 1.0 1.0
928 1.0 1.0 1.0
929 1.0 1.0 1.0
930 1.0 1.0 1.0
931 1.0 1.0 1.0
932 1.0 1.0 1.0
933 1.0 1.0 1.0
934 1.0 1.0 1.0
935 1.0 1.0 1.0
936 1.0 1.0 1.0
937 1.0 1.0 1.0
938 1.0 1.0 1.0
939 1.0 1.0 1.0
940 1.0 1.0 1.0
941 1.0 1.0 1.0
942 1.0 1.0 1.0
943 1.0 1.0 1.0
944 1.0 1.0 1.0
945 1.0 1.0 1.0
946 1.0 1.0 1.0
947 1.0 1.0 1.0
948 1.0 1.0 1.0
949 1.0 1.0 1.0
950 1.0 1.0 1.0
951 1.0 1.0 1.0
952 1.0 1.0 1.0
953 1.0 1.0 1.0
954 1.0 1.0 1.0
955 1.0 1.0 1.0
956 1.0 1.0 1.0
957 1.0 1.0 1.0
958 1.0 1.0 1.0
959 1.0 1.0 1.0
960 1.0 1.0 1.0
961 1.0 1.0 1.0
962 1.0 1.0 1.0
963 1.0 1.0 1.0
964 1.0 1.0 1.0
965 1.0 1.0 1.0
966 1.0 1.0 1.0
967 1.0 1.0 1.0
968 1.0 1.0 1.0
969 1.0 1.0 1.0
970 1.0 1.0 1.0
971 1.0 1.0 1.0
972 1.0 1.0 1.0
973 1.0 1.0 1.0
974 1.0 1.0 1.0
975 1.0 1.0 1.0
976 1.0 1.0 1.0
977 1.0 1.0 1.0
978 1.0 1.0 1.0
979 1.0 1.0 1.0
980 1.0 1.0 1.0
981 1.0 1.0 1.0
982 1.0 1.0 1.0
983 1.0 1.0 1.0
984 1.0 1.0 1.0
985 1.0 1.0 1.0
986 1.0 1.0 1.0
987 1.0 1.0 1.0
988 1.0 1.0 1.0
989 1.0 1.0 1.0
990 1.0 1.0 1.0
991 1.0 1.0 1.0
992 1.0 1.0 1.0
993 1.0 1.0 1.0
994 1.0 1.0 1.0
995 1.0 1.0 1.0
996 1.0 1.0 1.0
997 1.0 1.0 1.0
998 1.0 1.0 1.0
999 0.8360000000000002 0.6 1.0

==> expres/synthetic/synth_feddc_test.txt <==
round avg min max
0 0.5093 0.4075 0.6175
1 0.52125 0.425 0.6075
2 0.53415 0.4175 0.6275
3 0.54685 0.4425 0.6375
4 0.5598500000000001 0.45 0.6425
5 0.5701999999999999 0.4625 0.6525
6 0.5802 0.4825 0.6725
7 0.5867 0.49 0.6725
8 0.59235 0.4875 0.6625
9 0.5982000000000001 0.495 0.6775
10 0.6059 0.5075 0.6775
11 0.6125 0.5025 0.6825
12 0.6181000000000001 0.51 0.69
13 0.6234 0.5075 0.69
14 0.6329 0.5 0.71
15 0.639 0.53 0.71
16 0.64595 0.54 0.7125
17 0.6528 0.545 0.73
18 0.6599999999999998 0.5525 0.74
19 0.6658 0.5625 0.75
20 0.6711000000000001 0.5775 0.75
21 0.6755000000000001 0.585 0.7525
22 0.67875 0.585 0.7525
23 0.68105 0.5875 0.7525
24 0.6841999999999999 0.59 0.75
25 0.6879 0.5975 0.7475
26 0.6907499999999999 0.605 0.75
27 0.6935499999999999 0.605 0.7525
28 0.6967 0.605 0.7525
29 0.6998500000000001 0.6125 0.7525
30 0.7038 0.61 0.7575
31 0.70655 0.6175 0.775
32 0.7076499999999999 0.6275 0.7675
33 0.7104499999999999 0.6375 0.7675
34 0.71345 0.65 0.77
35 0.71485 0.65 0.78
36 0.7164999999999999 0.65 0.7825
37 0.7196000000000001 0.655 0.79
38 0.7223999999999999 0.6625 0.7925
39 0.7238000000000001 0.6675 0.8
40 0.7245 0.6725 0.805
41 0.7256999999999999 0.6775 0.8025
42 0.7284 0.675 0.8025
43 0.7314500000000002 0.6725 0.8075
44 0.73425 0.675 0.8
45 0.7358 0.6775 0.795
46 0.7361 0.68 0.795
47 0.7375 0.675 0.7975
48 0.7382 0.675 0.8
49 0.73795 0.68 0.8025
50 0.73815 0.6875 0.795
51 0.7397499999999999 0.69 0.7975
52 0.7411500000000001 0.6875 0.8125
53 0.7424499999999999 0.6825 0.815
54 0.74315 0.6875 0.8075
55 0.743 0.6875 0.8025
56 0.7440000000000001 0.6875 0.8
57 0.7445 0.6925 0.8025
58 0.7451000000000001 0.695 0.805
59 0.7442 0.69 0.805
60 0.7448000000000001 0.6875 0.8075
61 0.7454999999999999 0.69 0.8075
62 0.7481 0.69 0.81
63 0.74845 0.69 0.8175
64 0.7494500000000001 0.7025 0.82
65 0.7507 0.6975 0.8225
66 0.7525499999999999 0.6975 0.8275
67 0.7541 0.6925 0.825
68 0.7555 0.6975 0.825
69 0.75815 0.7025 0.8275
70 0.7590499999999999 0.695 0.83
71 0.7593000000000001 0.695 0.8325
72 0.7602500000000001 0.695 0.83
73 0.7601499999999999 0.6875 0.8325
74 0.76165 0.69 0.83
75 0.7627499999999999 0.7075 0.8275
76 0.7643 0.715 0.8275
77 0.7665000000000002 0.7125 0.83
78 0.7673500000000001 0.72 0.83
79 0.7676 0.725 0.825
80 0.7672500000000001 0.7225 0.8325
81 0.7683 0.725 0.8275
82 0.7687 0.72 0.8325
83 0.7691499999999999 0.725 0.8225
84 0.7703500000000001 0.725 0.83
85 0.7711999999999999 0.725 0.8325
86 0.7728000000000002 0.725 0.8375
87 0.7733999999999999 0.7275 0.845
88 0.7728999999999999 0.725 0.8475
89 0.7739999999999999 0.73 0.8475
90 0.7739500000000001 0.725 0.8475
91 0.77535 0.7325 0.8475
92 0.7757499999999999 0.73 0.8425
93 0.7753999999999999 0.73 0.845
94 0.7754000000000001 0.7325 0.845
95 0.7763500000000001 0.73 0.8475
96 0.7771000000000001 0.7225 0.8475
97 0.7778999999999999 0.71 0.8425
98 0.7787 0.7 0.8425
99 0.7785500000000002 0.6975 0.845
100 0.7787000000000001 0.7 0.8425
101 0.7787500000000002 0.7025 0.84
102 0.7794 0.7125 0.84
103 0.7802 0.735 0.845
104 0.7797 0.7325 0.8425
105 0.77995 0.7275 0.8425
106 0.7796000000000001 0.7275 0.8425
107 0.7802500000000001 0.7275 0.845
108 0.7810000000000001 0.7225 0.8425
109 0.7823500000000001 0.72 0.845
110 0.7828 0.7175 0.8425
111 0.78365 0.7175 0.8425
112 0.7835 0.7125 0.8425
113 0.7842 0.715 0.845
114 0.7843000000000002 0.715 0.845
115 0.7848999999999999 0.715 0.845
116 0.7857500000000001 0.7125 0.8425
117 0.7859500000000001 0.71 0.8475
118 0.78675 0.7125 0.8475
119 0.7860500000000001 0.715 0.8475
120 0.7865000000000001 0.7125 0.85
121 0.7872500000000001 0.7125 0.855
122 0.7862 0.7125 0.8625
123 0.7867500000000001 0.7175 0.855
124 0.78715 0.7275 0.8525
125 0.7880000000000001 0.7275 0.855
126 0.7883 0.7275 0.8525
127 0.7898499999999999 0.7325 0.8475
128 0.7903 0.7375 0.8425
129 0.7902499999999999 0.7375 0.84
130 0.7907 0.74 0.84
131 0.79205 0.74 0.84
132 0.7923 0.7425 0.8425
133 0.7926499999999999 0.7375 0.845
134 0.7939000000000002 0.735 0.845
135 0.7948500000000002 0.7425 0.845
136 0.7952500000000002 0.7425 0.845
137 0.79635 0.745 0.855
138 0.79635 0.7475 0.855
139 0.79675 0.7475 0.8525
140 0.7961499999999998 0.7475 0.85
141 0.7961 0.745 0.8475
142 0.79625 0.75 0.8525
143 0.79655 0.7425 0.86
144 0.7978500000000001 0.745 0.8625
145 0.7997999999999997 0.74 0.86
146 0.8007500000000001 0.7375 0.8575
147 0.8000999999999999 0.745 0.855
148 0.8003500000000001 0.745 0.8475
149 0.8005000000000001 0.745 0.8475
150 0.80065 0.7475 0.8475
151 0.801 0.7475 0.8425
152 0.80035 0.7525 0.8375
153 0.8006000000000002 0.755 0.835
154 0.8009499999999999 0.7575 0.835
155 0.8015000000000001 0.755 0.835
156 0.80135 0.7525 0.8375
157 0.8011 0.7475 0.8375
158 0.80145 0.745 0.8375
159 0.8019 0.7475 0.835
160 0.80175 0.745 0.835
161 0.8022500000000001 0.745 0.835
162 0.8027999999999998 0.7425 0.8425
163 0.80295 0.7425 0.8425
164 0.8028499999999998 0.74 0.8475
165 0.8027500000000001 0.74 0.8475
166 0.8025 0.7425 0.8475
167 0.8024999999999999 0.7425 0.8425
168 0.80235 0.74 0.84
169 0.8034000000000002 0.74 0.8375
170 0.8033499999999999 0.7375 0.84
171 0.80345 0.7375 0.8375
172 0.8035499999999999 0.74 0.84
173 0.8037000000000001 0.7375 0.8425
174 0.8035 0.7375 0.845
175 0.8039499999999999 0.74 0.8575
176 0.8044 0.74 0.86
177 0.80495 0.7425 0.86
178 0.8042500000000001 0.7475 0.86
179 0.80415 0.7475 0.8575
180 0.8040500000000002 0.7375 0.855
181 0.8044500000000001 0.7375 0.855
182 0.8046 0.735 0.8525
183 0.8046500000000001 0.73 0.8575
184 0.8046 0.72 0.8525
185 0.8059000000000001 0.735 0.8525
186 0.8058 0.7375 0.8525
187 0.8058000000000001 0.7475 0.8525
188 0.8064 0.7575 0.855
189 0.8061 0.76 0.85
190 0.8053499999999998 0.7525 0.85
191 0.8057500000000001 0.7525 0.845
192 0.8057 0.7525 0.84
193 0.8055500000000001 0.7575 0.8425
194 0.8056499999999999 0.76 0.845
195 0.8061999999999999 0.7625 0.85
196 0.8069 0.7625 0.85
197 0.8069999999999999 0.765 0.8525
198 0.8073000000000001 0.7675 0.855
199 0.49500000000000005 0.495 0.495
200 0.49500000000000005 0.495 0.495
201 0.49500000000000005 0.495 0.495
202 0.49500000000000005 0.495 0.495
203 0.49500000000000005 0.495 0.495
204 0.49500000000000005 0.495 0.495
205 0.49500000000000005 0.495 0.495
206 0.49500000000000005 0.495 0.495
207 0.49500000000000005 0.495 0.495
208 0.49500000000000005 0.495 0.495
209 0.49500000000000005 0.495 0.495
210 0.49500000000000005 0.495 0.495
211 0.49500000000000005 0.495 0.495
212 0.49500000000000005 0.495 0.495
213 0.49500000000000005 0.495 0.495
214 0.49500000000000005 0.495 0.495
215 0.49500000000000005 0.495 0.495
216 0.49500000000000005 0.495 0.495
217 0.49500000000000005 0.495 0.495
218 0.4950500000000001 0.495 0.4975
219 0.49500000000000005 0.495 0.495
220 0.4952500000000001 0.495 0.5075
221 0.4946000000000001 0.4725 0.4975
222 0.4962500000000001 0.495 0.555
223 0.49560000000000004 0.495 0.5225
224 0.49555000000000005 0.4925 0.5225
225 0.4953 0.4925 0.51
226 0.4952500000000001 0.49 0.515
227 0.4953000000000001 0.4875 0.515
228 0.49550000000000005 0.4875 0.515
229 0.49540000000000006 0.4875 0.515
230 0.49500000000000005 0.4825 0.5125
231 0.4940500000000001 0.46 0.5125
232 0.49390000000000006 0.455 0.5075
233 0.4947000000000001 0.4575 0.5075
234 0.4957500000000001 0.4575 0.5275
235 0.49560000000000004 0.4575 0.52
236 0.49655 0.4575 0.5425
237 0.4972 0.4675 0.54
238 0.4986500000000001 0.4575 0.56
239 0.49935 0.4575 0.5725
240 0.5006 0.485 0.6
241 0.5018 0.485 0.6225
242 0.503 0.4925 0.635
243 0.50505 0.4925 0.645
244 0.5058 0.4925 0.6525
245 0.5051500000000001 0.4925 0.655
246 0.50465 0.4925 0.6475
247 0.5040500000000001 0.4925 0.625
248 0.5031 0.4925 0.61
249 0.5029500000000001 0.4925 0.6075
250 0.50275 0.4875 0.6225
251 0.5034000000000001 0.495 0.61
252 0.5031 0.47 0.6175
253 0.5032000000000001 0.4625 0.61
254 0.50495 0.495 0.625
255 0.507 0.495 0.625
256 0.5069000000000001 0.4925 0.635
257 0.5078 0.495 0.635
258 0.5073000000000001 0.495 0.6375
259 0.5075500000000001 0.495 0.635
260 0.5079 0.4925 0.64
261 0.5088000000000001 0.4925 0.64
262 0.50885 0.495 0.6375
263 0.5102500000000001 0.495 0.65
264 0.5104500000000001 0.49 0.6775
265 0.5111500000000001 0.495 0.68
266 0.51175 0.495 0.68
267 0.5121000000000001 0.47 0.7075
268 0.51435 0.495 0.73
269 0.51485 0.495 0.735
270 0.5133500000000001 0.495 0.7425
271 0.514 0.495 0.75
272 0.5138 0.495 0.75
273 0.5141 0.495 0.7475
274 0.51395 0.4925 0.74
275 0.51315 0.4925 0.745
276 0.5134500000000001 0.495 0.75
277 0.513 0.495 0.7475
278 0.5122 0.49 0.7475
279 0.51315 0.49 0.76
280 0.5131999999999999 0.49 0.7475
281 0.5142 0.495 0.75
282 0.5146999999999999 0.495 0.7475
283 0.5141500000000001 0.495 0.75
284 0.5152 0.495 0.7425
285 0.516 0.4875 0.745
286 0.51525 0.47 0.7375
287 0.518 0.495 0.735
288 0.5203 0.495 0.7375
289 0.52115 0.495 0.7375
290 0.5228500000000001 0.495 0.7375
291 0.5249000000000001 0.495 0.74
292 0.5247499999999999 0.495 0.74
293 0.5243 0.495 0.7425
294 0.52395 0.495 0.74
295 0.5235 0.495 0.7425
296 0.5235000000000001 0.495 0.74
297 0.5245000000000001 0.495 0.7325
298 0.5254500000000001 0.495 0.73
299 0.52525 0.4925 0.7275
300 0.52545 0.49 0.7275
301 0.5262500000000001 0.4925 0.73
302 0.52775 0.4925 0.725
303 0.5295000000000001 0.4925 0.7275
304 0.5310000000000001 0.495 0.735
305 0.53195 0.4925 0.7325
306 0.5331 0.4925 0.7325
307 0.5334 0.4925 0.7325
308 0.53455 0.495 0.74
309 0.5357999999999999 0.495 0.745
310 0.5367500000000001 0.495 0.7475
311 0.53745 0.495 0.7475
312 0.5388000000000001 0.495 0.75
313 0.5397 0.495 0.745
314 0.5413 0.495 0.7475
315 0.5426 0.495 0.75
316 0.5439 0.495 0.76
317 0.5458 0.495 0.7575
318 0.54735 0.495 0.7625
319 0.5485500000000001 0.495 0.7625
320 0.54915 0.495 0.7625
321 0.55095 0.495 0.7575
322 0.5515000000000001 0.495 0.76
323 0.5508500000000001 0.495 0.765
324 0.55005 0.495 0.765
325 0.55005 0.495 0.7675
326 0.5491 0.495 0.7775
327 0.5481999999999999 0.495 0.7775
328 0.54825 0.495 0.775
329 0.5493 0.495 0.775
330 0.5499 0.495 0.775
331 0.5506500000000001 0.495 0.77
332 0.5526500000000001 0.495 0.775
333 0.5545 0.495 0.7825
334 0.5542 0.495 0.7775
335 0.55535 0.4925 0.7775
336 0.55705 0.4925 0.775
337 0.55945 0.495 0.7675
338 0.5616000000000001 0.4925 0.7675
339 0.5631 0.495 0.7675
340 0.5651 0.495 0.765
341 0.5663 0.495 0.7675
342 0.5671 0.495 0.7625
343 0.5680000000000001 0.495 0.765
344 0.5675500000000001 0.495 0.76
345 0.5688 0.495 0.7675
346 0.56955 0.495 0.765
347 0.57155 0.495 0.77
348 0.5730000000000001 0.495 0.77
349 0.57365 0.495 0.7725
350 0.5748000000000001 0.495 0.78
351 0.57525 0.495 0.7825
352 0.5740999999999999 0.495 0.7825
353 0.5739 0.495 0.7875
354 0.5737 0.495 0.785
355 0.5742499999999999 0.495 0.785
356 0.57485 0.495 0.79
357 0.5755 0.495 0.7925
358 0.5766000000000001 0.495 0.795
359 0.5778 0.495 0.7925
360 0.5798500000000001 0.495 0.795
361 0.5814 0.495 0.795
362 0.58265 0.495 0.7975
363 0.5834 0.495 0.7975
364 0.5835000000000001 0.495 0.7925
365 0.5838499999999999 0.495 0.7925
366 0.58405 0.495 0.7825
367 0.5841 0.495 0.78
368 0.58445 0.495 0.775
369 0.58685 0.495 0.78
370 0.5876 0.495 0.77
371 0.58915 0.495 0.7725
372 0.59 0.495 0.7725
373 0.5911500000000001 0.495 0.7775
374 0.5928 0.495 0.7825
375 0.59475 0.495 0.7825
376 0.5959 0.495 0.78
377 0.6015 0.495 0.7825
378 0.60355 0.495 0.785
379 0.6046 0.495 0.79
380 0.6052000000000001 0.495 0.8
381 0.60595 0.495 0.8075
382 0.60585 0.495 0.8125
383 0.6058 0.495 0.81
384 0.60685 0.495 0.8075
385 0.6063500000000001 0.495 0.81
386 0.6065 0.495 0.8075
387 0.60625 0.495 0.8025
388 0.60655 0.495 0.8075
389 0.6063000000000001 0.495 0.8125
390 0.60565 0.495 0.81
391 0.6072 0.495 0.8
392 0.6085499999999999 0.495 0.805
393 0.6099 0.495 0.8025
394 0.61065 0.495 0.805
395 0.61205 0.495 0.8125
396 0.6127 0.495 0.815
397 0.61405 0.495 0.81
398 0.61535 0.495 0.805
399 0.765 0.765 0.765
400 0.7637 0.7525 0.7775
401 0.7622000000000001 0.7475 0.79
402 0.7597499999999999 0.73 0.7925
403 0.7563499999999999 0.7075 0.7825
404 0.7535000000000001 0.685 0.78
405 0.7507 0.685 0.775
406 0.74845 0.6775 0.7775
407 0.74425 0.67 0.78
408 0.7426 0.67 0.775
409 0.7406999999999999 0.6625 0.78
410 0.7402500000000001 0.645 0.785
411 0.7378500000000001 0.6375 0.785
412 0.7361 0.635 0.7775
413 0.73495 0.6325 0.785
414 0.733 0.61 0.7875
415 0.7315999999999999 0.595 0.7875
416 0.7307499999999999 0.58 0.785
417 0.7305000000000001 0.5775 0.7825
418 0.72965 0.575 0.7875
419 0.7302500000000001 0.585 0.7825
420 0.7306 0.595 0.79
421 0.7304499999999998 0.6025 0.785
422 0.73025 0.6025 0.79
423 0.7301000000000001 0.6025 0.785
424 0.72955 0.5975 0.785
425 0.72875 0.59 0.785
426 0.7292000000000001 0.5825 0.785
427 0.7293 0.5825 0.785
428 0.7294000000000002 0.5825 0.7875
429 0.7297499999999999 0.5875 0.79
430 0.7293000000000001 0.5875 0.7975
431 0.7289500000000001 0.5875 0.79
432 0.7280000000000001 0.59 0.79
433 0.7276 0.5925 0.7925
434 0.72655 0.5925 0.7875
435 0.7262000000000001 0.59 0.7875
436 0.7253000000000001 0.59 0.79
437 0.7247999999999999 0.5925 0.79
438 0.72485 0.595 0.7875
439 0.7254 0.595 0.795
440 0.7259 0.605 0.7875
441 0.72625 0.6075 0.79
442 0.72635 0.6075 0.79
443 0.72725 0.6125 0.7875
444 0.7269 0.6175 0.7875
445 0.72545 0.6175 0.79
446 0.7248 0.6275 0.79
447 0.7249000000000001 0.63 0.7925
448 0.7253499999999999 0.63 0.79
449 0.7258 0.6275 0.79
450 0.7264500000000002 0.6325 0.7875
451 0.7273499999999999 0.635 0.79
452 0.72815 0.64 0.795
453 0.7288500000000002 0.645 0.79
454 0.7297499999999999 0.6525 0.79
455 0.7304500000000002 0.655 0.7975
456 0.7304 0.66 0.795
457 0.7314999999999999 0.6625 0.79
458 0.73165 0.66 0.7825
459 0.7330000000000001 0.6525 0.7825
460 0.733 0.65 0.785
461 0.7338000000000001 0.645 0.785
462 0.7341500000000001 0.645 0.785
463 0.73455 0.645 0.78
464 0.735 0.6475 0.78
465 0.7352000000000001 0.6525 0.78
466 0.7345500000000001 0.65 0.78
467 0.7353000000000001 0.6525 0.78
468 0.73545 0.66 0.785
469 0.7353000000000001 0.6575 0.7925
470 0.7354000000000002 0.6525 0.79
471 0.7357 0.6475 0.7925
472 0.7362000000000001 0.645 0.79
473 0.7371 0.6425 0.7925
474 0.7369500000000001 0.65 0.7875
475 0.7374499999999999 0.655 0.7875
476 0.738 0.6475 0.79
477 0.7382 0.64 0.7925
478 0.73765 0.6325 0.7925
479 0.73875 0.635 0.7925
480 0.73835 0.625 0.7925
481 0.7382500000000001 0.625 0.7925
482 0.73905 0.63 0.7925
483 0.7404000000000001 0.6375 0.7925
484 0.74115 0.645 0.795
485 0.7406999999999999 0.65 0.795
486 0.74175 0.66 0.7975
487 0.74225 0.6625 0.7925
488 0.74245 0.6625 0.79
489 0.7428999999999999 0.67 0.7925
490 0.7438000000000001 0.67 0.795
491 0.7441500000000002 0.67 0.7975
492 0.7443000000000001 0.67 0.795
493 0.7454000000000001 0.6675 0.7875
494 0.7454 0.67 0.7875
495 0.7455000000000002 0.67 0.79
496 0.7460499999999999 0.6675 0.79
497 0.7456499999999999 0.6675 0.7875
498 0.7455000000000002 0.665 0.79
499 0.7458499999999999 0.66 0.79
500 0.7454500000000001 0.66 0.7925
501 0.7462000000000001 0.6625 0.795
502 0.74575 0.6625 0.795
503 0.7450499999999998 0.66 0.7975
504 0.7447000000000001 0.66 0.795
505 0.74375 0.6625 0.79
506 0.7436 0.6675 0.795
507 0.7436 0.6675 0.7925
508 0.7439 0.6675 0.795
509 0.7436000000000001 0.665 0.795
510 0.7436499999999998 0.665 0.7975
511 0.74385 0.6625 0.795
512 0.7444 0.66 0.7975
513 0.7438499999999999 0.66 0.7875
514 0.7437 0.66 0.7875
515 0.7449000000000001 0.6575 0.7875
516 0.7441 0.6575 0.7875
517 0.7453 0.66 0.7875
518 0.7456500000000001 0.66 0.7875
519 0.74615 0.6575 0.7875
520 0.7463500000000001 0.6575 0.7875
521 0.74725 0.655 0.7875
522 0.7482500000000002 0.6575 0.7925
523 0.7489999999999999 0.655 0.795
524 0.7488499999999999 0.655 0.795
525 0.74945 0.6575 0.7975
526 0.7504500000000001 0.6575 0.815
527 0.75015 0.6575 0.82
528 0.7500999999999999 0.6525 0.82
529 0.7502 0.6525 0.8225
530 0.75135 0.6525 0.82
531 0.7509 0.6575 0.81
532 0.7509 0.6675 0.815
533 0.7516499999999999 0.67 0.815
534 0.752 0.67 0.81
535 0.7515 0.6675 0.8075
536 0.7528999999999999 0.6675 0.8175
537 0.7540499999999999 0.6675 0.815
538 0.7544 0.6675 0.8175
539 0.7554500000000002 0.67 0.815
540 0.7548 0.6675 0.8175
541 0.7555 0.6675 0.815
542 0.7563 0.6725 0.8175
543 0.7567 0.675 0.815
544 0.7570000000000001 0.675 0.815
545 0.758 0.6825 0.8175
546 0.7587 0.685 0.82
547 0.7597999999999999 0.6925 0.82
548 0.7599499999999999 0.7 0.8225
549 0.7594500000000001 0.7025 0.8275
550 0.75895 0.7025 0.825
551 0.7594999999999998 0.705 0.8225
552 0.7610499999999999 0.7025 0.8175
553 0.7619999999999999 0.6975 0.82
554 0.7633 0.69 0.8225
555 0.7641 0.69 0.825
556 0.76455 0.69 0.8275
557 0.7662 0.6875 0.8225
558 0.7669 0.6875 0.8225
559 0.7674499999999999 0.6875 0.8225
560 0.76905 0.6875 0.82
561 0.76845 0.6875 0.8225
562 0.7680000000000001 0.6925 0.815
563 0.7689 0.7 0.8225
564 0.7696999999999999 0.7025 0.8225
565 0.7702 0.705 0.825
566 0.7708499999999999 0.7 0.8275
567 0.7715999999999998 0.7 0.8275
568 0.773 0.7 0.83
569 0.7745499999999998 0.7025 0.825
570 0.7750500000000001 0.7025 0.8325
571 0.7746500000000001 0.7 0.8275
572 0.7743499999999999 0.7025 0.82
573 0.77445 0.71 0.825
574 0.7753999999999999 0.7125 0.8175
575 0.77575 0.7125 0.8275
576 0.7762500000000001 0.715 0.8325
577 0.7777999999999998 0.715 0.8425
578 0.7790500000000001 0.715 0.84
579 0.78 0.7125 0.8375
580 0.7809499999999998 0.7125 0.835
581 0.7820500000000001 0.715 0.8325
582 0.7822 0.715 0.83
583 0.7835 0.715 0.835
584 0.78565 0.715 0.845
585 0.7861499999999999 0.7175 0.84
586 0.78675 0.715 0.84
587 0.7861500000000001 0.72 0.8425
588 0.7872499999999999 0.7125 0.8475
589 0.7872000000000001 0.7125 0.845
590 0.78795 0.71 0.84
591 0.7872999999999999 0.71 0.84
592 0.7864000000000001 0.7075 0.8425
593 0.78595 0.7075 0.835
594 0.7872 0.705 0.8325
595 0.7886500000000001 0.7 0.835
596 0.7906500000000001 0.7025 0.85
597 0.7922 0.7025 0.8525
598 0.7934500000000001 0.7025 0.855
599 0.8175000000000001 0.8175 0.8175
600 0.8210999999999999 0.815 0.8325
601 0.8227 0.815 0.8375
602 0.8236999999999999 0.8075 0.84
603 0.8233999999999999 0.805 0.845
604 0.8225000000000001 0.7975 0.85
605 0.8210999999999999 0.795 0.855
606 0.8186 0.7875 0.85
607 0.81745 0.785 0.85
608 0.8165 0.7875 0.84
609 0.8155500000000001 0.7875 0.8425
610 0.8143 0.7825 0.84
611 0.8134999999999998 0.7825 0.8375
612 0.8125 0.7775 0.8375
613 0.8109500000000002 0.765 0.8325
614 0.81065 0.76 0.835
615 0.8105 0.7575 0.835
616 0.8101999999999999 0.755 0.835
617 0.81125 0.755 0.835
618 0.8109999999999999 0.755 0.835
619 0.8110500000000002 0.7625 0.8425
620 0.8105499999999999 0.77 0.8375
621 0.81135 0.77 0.835
622 0.8116999999999999 0.77 0.84
623 0.8113499999999999 0.7725 0.845
624 0.8108500000000001 0.7725 0.8425
625 0.8108999999999998 0.775 0.84
626 0.8114 0.775 0.84
627 0.8113000000000001 0.775 0.84
628 0.8107500000000001 0.7725 0.8325
629 0.8118500000000002 0.765 0.8375
630 0.81135 0.7675 0.8425
631 0.8112 0.7725 0.835
632 0.8118 0.7675 0.835
633 0.8122999999999999 0.7675 0.8375
634 0.8125999999999999 0.7775 0.8375
635 0.8127 0.775 0.8375
636 0.8117500000000001 0.7725 0.8425
637 0.8123 0.7725 0.8425
638 0.81355 0.78 0.8425
639 0.8142500000000001 0.7825 0.845
640 0.8146000000000001 0.785 0.845
641 0.8157 0.7875 0.8425
642 0.8159500000000002 0.7775 0.845
643 0.8165000000000002 0.785 0.85
644 0.81675 0.7875 0.8425
645 0.8175 0.7825 0.8425
646 0.8176000000000001 0.7775 0.845
647 0.8183499999999999 0.7675 0.8425
648 0.81845 0.76 0.85
649 0.8192 0.7725 0.8525
650 0.8193499999999999 0.7625 0.8475
651 0.8194499999999999 0.765 0.845
652 0.82045 0.765 0.8475
653 0.8200000000000002 0.7625 0.8475
654 0.8199500000000001 0.7675 0.85
655 0.8196000000000001 0.77 0.845
656 0.8203499999999999 0.7675 0.8525
657 0.8205 0.765 0.86
658 0.8219500000000002 0.78 0.8575
659 0.8222 0.7825 0.8575
660 0.8229500000000001 0.7875 0.8525
661 0.8231499999999999 0.78 0.85
662 0.8242 0.7725 0.8525
663 0.8249 0.765 0.8475
664 0.82605 0.77 0.85
665 0.8254499999999999 0.77 0.85
666 0.8264499999999999 0.775 0.8575
667 0.8278500000000001 0.79 0.855
668 0.8275 0.79 0.8575
669 0.8283 0.7925 0.865
670 0.8283999999999999 0.79 0.86
671 0.82795 0.79 0.85
672 0.8285000000000001 0.79 0.85
673 0.8283500000000003 0.785 0.8525
674 0.82715 0.79 0.8525
675 0.8275499999999998 0.7925 0.855
676 0.82755 0.79 0.8525
677 0.8276 0.7925 0.855
678 0.8287500000000001 0.7925 0.8525
679 0.8296499999999999 0.7925 0.8525
680 0.82915 0.7875 0.8575
681 0.8313000000000001 0.785 0.86
682 0.83175 0.785 0.8625
683 0.8327000000000001 0.7875 0.865
684 0.8331499999999998 0.79 0.8625
685 0.8326 0.7875 0.865
686 0.8320999999999998 0.785 0.8625
687 0.8336500000000001 0.785 0.8675
688 0.835 0.7875 0.865
689 0.8337500000000001 0.785 0.8625
690 0.8338999999999999 0.79 0.865
691 0.8335500000000002 0.79 0.8625
692 0.8344 0.7975 0.8675
693 0.8354999999999998 0.7975 0.865
694 0.8345499999999998 0.79 0.87
695 0.8351500000000001 0.7975 0.865
696 0.8353 0.795 0.8675
697 0.8355000000000001 0.79 0.8675
698 0.8353999999999999 0.7925 0.87
699 0.8351 0.7825 0.8675
700 0.8337500000000001 0.7825 0.8675
701 0.83375 0.7875 0.87
702 0.833 0.79 0.8725
703 0.8321500000000001 0.7875 0.88
704 0.8321500000000001 0.79 0.8775
705 0.8330500000000001 0.79 0.88
706 0.8331000000000001 0.785 0.8775
707 0.8341500000000001 0.785 0.875
708 0.83355 0.7875 0.8725
709 0.83245 0.785 0.87
710 0.8335000000000001 0.7875 0.8725
711 0.8358 0.785 0.8725
712 0.8372999999999999 0.7875 0.8725
713 0.8382999999999998 0.785 0.87
714 0.83855 0.7975 0.8725
715 0.83915 0.8 0.87
716 0.8406999999999999 0.7925 0.8725
717 0.84015 0.7725 0.87
718 0.84 0.7625 0.8725
719 0.8393000000000002 0.755 0.8725
720 0.84015 0.7575 0.87
721 0.84115 0.77 0.875
722 0.8411500000000001 0.7875 0.875
723 0.8417999999999999 0.7975 0.8725
724 0.8415999999999998 0.795 0.8775
725 0.8417499999999998 0.8025 0.875
726 0.8427 0.8025 0.8725
727 0.8414000000000001 0.79 0.875
728 0.84045 0.7825 0.875
729 0.8393500000000002 0.7825 0.8725
730 0.8403000000000002 0.7825 0.8725
731 0.8391500000000001 0.79 0.8725
732 0.8382000000000001 0.79 0.88
733 0.8377999999999999 0.795 0.8825
734 0.83845 0.795 0.8775
735 0.8393499999999999 0.7825 0.8775
736 0.8384 0.785 0.8725
737 0.8376 0.7725 0.87
738 0.8382000000000001 0.7775 0.8675
739 0.83915 0.78 0.8675
740 0.8403499999999999 0.78 0.8675
741 0.8408 0.7775 0.8775
742 0.8410999999999998 0.7825 0.8725
743 0.84175 0.7875 0.8725
744 0.8408 0.79 0.8775
745 0.8406500000000001 0.7975 0.8725
746 0.8397500000000001 0.7925 0.87
747 0.83975 0.7925 0.8675
748 0.84005 0.7925 0.87
749 0.8405 0.7975 0.8675
750 0.8401500000000002 0.8 0.87
751 0.8401 0.8075 0.8775
752 0.8410500000000001 0.805 0.8775
753 0.8406499999999998 0.8075 0.8725
754 0.8414 0.81 0.8675
755 0.84125 0.8075 0.8675
756 0.8418000000000001 0.8075 0.8725
757 0.8418000000000001 0.7975 0.87
758 0.8431000000000001 0.79 0.8725
759 0.8441 0.7825 0.875
760 0.84565 0.7825 0.88
761 0.84575 0.7925 0.8825
762 0.8456999999999999 0.8025 0.8725
763 0.8468999999999999 0.8125 0.8775
764 0.84775 0.8125 0.88
765 0.8479000000000001 0.805 0.875
766 0.8482999999999998 0.805 0.8825
767 0.8480500000000001 0.8075 0.8825
768 0.848 0.8075 0.875
769 0.8478 0.8 0.8725
770 0.84675 0.8 0.875
771 0.84675 0.805 0.88
772 0.8482999999999999 0.81 0.885
773 0.8476500000000001 0.81 0.8775
774 0.8467999999999999 0.8125 0.8825
775 0.8474499999999999 0.8075 0.8775
776 0.8487499999999999 0.8025 0.8775
777 0.8494499999999999 0.8025 0.88
778 0.8496000000000001 0.81 0.88
779 0.8513000000000001 0.8075 0.8875
780 0.8506 0.8 0.8825
781 0.85115 0.7875 0.885
782 0.8506 0.7875 0.885
783 0.8498000000000002 0.78 0.89
784 0.8500000000000001 0.7875 0.8825
785 0.8490000000000001 0.7875 0.885
786 0.84895 0.7925 0.885
787 0.8492000000000001 0.7975 0.885
788 0.8502500000000001 0.8 0.885
789 0.84815 0.795 0.8875
790 0.84785 0.805 0.8875
791 0.84835 0.8125 0.89
792 0.8482499999999998 0.81 0.89
793 0.847 0.8075 0.8925
794 0.8473499999999998 0.8 0.89
795 0.8469499999999998 0.7975 0.8825
796 0.8466 0.795 0.88
797 0.8481000000000001 0.795 0.885
798 0.84745 0.7975 0.8825
799 0.89 0.89 0.89
800 0.8885000000000001 0.8775 0.8975
801 0.8849000000000001 0.8725 0.895
802 0.8812500000000001 0.86 0.8925
803 0.8784000000000001 0.8475 0.8925
804 0.8748 0.8475 0.895
805 0.87405 0.8475 0.895
806 0.8733999999999998 0.85 0.895
807 0.8726999999999998 0.855 0.8925
808 0.8721000000000001 0.8425 0.8925
809 0.87165 0.8425 0.89
810 0.8713000000000001 0.8475 0.8925
811 0.8711500000000001 0.8525 0.895
812 0.8707999999999998 0.85 0.8925
813 0.87125 0.85 0.8925
814 0.87105 0.85 0.8925
815 0.8718 0.8475 0.895
816 0.87205 0.85 0.9
817 0.8706 0.85 0.895
818 0.8701499999999999 0.845 0.8975
819 0.8689999999999999 0.84 0.8925
820 0.8680500000000001 0.8375 0.89
821 0.8686 0.8375 0.89
822 0.8683999999999998 0.8325 0.89
823 0.8681500000000001 0.835 0.89
824 0.8693 0.8375 0.89
825 0.8697000000000001 0.84 0.9
826 0.8687 0.84 0.9
827 0.8694000000000002 0.84 0.8975
828 0.8697999999999999 0.8425 0.895
829 0.86905 0.8425 0.8925
830 0.86815 0.8375 0.89
831 0.86735 0.8425 0.8875
832 0.8672 0.845 0.8925
833 0.8673499999999998 0.845 0.8925
834 0.8669000000000001 0.8425 0.895
835 0.8667500000000001 0.8375 0.89
836 0.8664999999999999 0.83 0.89
837 0.8656999999999999 0.8325 0.89
838 0.86565 0.8325 0.895
839 0.866 0.8325 0.9
840 0.8662499999999999 0.8325 0.905
841 0.8649000000000001 0.8375 0.905
842 0.8643500000000001 0.83 0.9
843 0.86485 0.8275 0.905
844 0.8649499999999999 0.8225 0.8975
845 0.8641500000000001 0.8175 0.895
846 0.8632500000000001 0.83 0.8925
847 0.86335 0.83 0.8875
848 0.8632499999999999 0.8275 0.895
849 0.8632 0.815 0.895
850 0.8636 0.8225 0.895
851 0.8636500000000001 0.8225 0.895
852 0.8652000000000001 0.84 0.8975
853 0.8663 0.8325 0.8975
854 0.86675 0.8325 0.895
855 0.86605 0.835 0.89
856 0.8654000000000001 0.835 0.895
857 0.8643500000000002 0.84 0.9
858 0.8646 0.84 0.9
859 0.8634999999999999 0.84 0.8975
860 0.8636 0.8375 0.895
861 0.8647999999999999 0.8425 0.895
862 0.8639999999999998 0.8375 0.895
863 0.8639 0.845 0.9
864 0.863 0.8375 0.895
865 0.8636000000000001 0.8325 0.895
866 0.86395 0.83 0.895
867 0.8649000000000001 0.835 0.9025
868 0.8654 0.83 0.905
869 0.8662000000000001 0.84 0.8975
870 0.8651499999999999 0.8275 0.8975
871 0.86505 0.835 0.8975
872 0.8643500000000001 0.8425 0.8925
873 0.8636500000000001 0.84 0.89
874 0.8619499999999999 0.8375 0.8825
875 0.8619000000000001 0.8325 0.8875
876 0.8625499999999999 0.835 0.8925
877 0.8622 0.835 0.89
878 0.86145 0.8325 0.8875
879 0.8624 0.83 0.89
880 0.8626999999999999 0.8325 0.89
881 0.8625500000000001 0.83 0.885
882 0.8628999999999998 0.8225 0.8875
883 0.8640500000000002 0.8175 0.8925
884 0.8640500000000002 0.825 0.8925
885 0.8634 0.83 0.895
886 0.86375 0.8225 0.8925
887 0.8643500000000001 0.825 0.9
888 0.86615 0.8225 0.9025
889 0.866 0.83 0.9
890 0.8637499999999999 0.83 0.8975
891 0.8643 0.825 0.895
892 0.86375 0.8275 0.8975
893 0.8630500000000001 0.8175 0.9
894 0.8628999999999999 0.815 0.9025
895 0.8632499999999999 0.8125 0.905
896 0.86175 0.81 0.8975
897 0.86145 0.8025 0.895
898 0.8619499999999999 0.8 0.8925
899 0.8621500000000001 0.8 0.8875
900 0.863 0.8075 0.89
901 0.8623500000000002 0.815 0.8925
902 0.8631 0.8175 0.8925
903 0.8643499999999998 0.8225 0.8875
904 0.8643500000000001 0.83 0.89
905 0.8643499999999998 0.83 0.8925
906 0.86505 0.83 0.895
907 0.8644999999999999 0.8325 0.8925
908 0.8638499999999999 0.83 0.89
909 0.86375 0.83 0.8875
910 0.8646499999999999 0.825 0.89
911 0.8644499999999999 0.8225 0.895
912 0.8642500000000001 0.8325 0.8975
913 0.8639999999999999 0.835 0.8925
914 0.8646499999999999 0.84 0.8925
915 0.8649 0.84 0.8925
916 0.8637999999999998 0.825 0.8925
917 0.8639500000000001 0.84 0.8875
918 0.8642999999999997 0.8425 0.8875
919 0.8636499999999999 0.8275 0.8875
920 0.8633 0.8225 0.89
921 0.863 0.82 0.8925
922 0.8616999999999999 0.8225 0.8875
923 0.862 0.8225 0.8925
924 0.8614499999999998 0.8275 0.8875
925 0.8618499999999999 0.83 0.89
926 0.86205 0.825 0.8925
927 0.86355 0.825 0.8925
928 0.8636499999999999 0.8225 0.885
929 0.8638500000000002 0.82 0.885
930 0.8637499999999999 0.825 0.8875
931 0.8634499999999999 0.8325 0.8875
932 0.8623500000000002 0.8275 0.885
933 0.8622000000000001 0.835 0.8875
934 0.8620500000000001 0.825 0.8925
935 0.8632499999999999 0.83 0.8925
936 0.8633 0.825 0.8875
937 0.8647 0.8225 0.895
938 0.8652000000000001 0.825 0.895
939 0.8652000000000001 0.83 0.8975
940 0.8647000000000001 0.835 0.8975
941 0.86385 0.83 0.8975
942 0.8641 0.83 0.8925
943 0.8633500000000001 0.825 0.89
944 0.8614 0.825 0.89
945 0.8616000000000001 0.82 0.89
946 0.8617000000000001 0.82 0.8975
947 0.8619500000000002 0.82 0.8975
948 0.8614999999999999 0.8175 0.89
949 0.8611000000000001 0.82 0.8925
950 0.8605999999999999 0.82 0.8925
951 0.8599999999999999 0.82 0.89
952 0.86025 0.8125 0.8875
953 0.8607499999999999 0.8125 0.8875
954 0.86165 0.81 0.8925
955 0.8619499999999999 0.8075 0.8925
956 0.86275 0.815 0.8875
957 0.8626999999999999 0.81 0.8925
958 0.86275 0.82 0.8925
959 0.86235 0.8275 0.895
960 0.862 0.825 0.8925
961 0.8612000000000001 0.8175 0.89
962 0.86165 0.8175 0.89
963 0.86155 0.8225 0.8925
964 0.8626999999999999 0.82 0.8925
965 0.8625499999999999 0.82 0.8875
966 0.8647 0.825 0.89
967 0.8640499999999999 0.8225 0.89
968 0.86375 0.8175 0.8925
969 0.8625499999999999 0.815 0.89
970 0.8631 0.815 0.8875
971 0.8625 0.8125 0.8875
972 0.8611000000000001 0.815 0.89
973 0.8605999999999999 0.8225 0.8925
974 0.86015 0.815 0.8875
975 0.85965 0.815 0.8925
976 0.85955 0.815 0.8925
977 0.8606000000000001 0.815 0.8875
978 0.8605499999999999 0.815 0.8875
979 0.8599 0.82 0.885
980 0.8601500000000002 0.8175 0.8875
981 0.86175 0.815 0.89
982 0.8621999999999999 0.815 0.89
983 0.8625 0.815 0.895
984 0.8617999999999999 0.8125 0.89
985 0.8614499999999998 0.825 0.89
986 0.8626999999999999 0.8275 0.8875
987 0.8634500000000002 0.825 0.8925
988 0.8636999999999999 0.83 0.8975
989 0.8639999999999999 0.8275 0.895
990 0.8645999999999999 0.8225 0.8925
991 0.8648 0.82 0.895
992 0.8644499999999999 0.815 0.895
993 0.8651000000000001 0.8225 0.895
994 0.86485 0.825 0.895
995 0.8634499999999998 0.8225 0.89
996 0.8631 0.825 0.8875
997 0.8622500000000001 0.82 0.8925
998 0.8618499999999999 0.8225 0.89
999 0.8850000000000001 0.885 0.885

==> expres/synthetic/synth_feddc_train.txt <==
round avg min max
0 0.514 0.0 0.9
1 0.51 0.2 0.9
2 0.5599999999999999 0.2 0.8
3 0.556 0.2 0.9
4 0.574 0.2 1.0
5 0.5940000000000001 0.3 1.0
6 0.5820000000000001 0.2 0.9
7 0.5800000000000001 0.2 1.0
8 0.6 0.3 0.9
9 0.6080000000000001 0.2 1.0
10 0.614 0.2 1.0
11 0.686 0.3 1.0
12 0.6480000000000001 0.4 1.0
13 0.63 0.2 1.0
14 0.6560000000000001 0.4 0.9
15 0.6680000000000001 0.3 1.0
16 0.708 0.3 1.0
17 0.6920000000000001 0.2 1.0
18 0.684 0.3 1.0
19 0.726 0.3 1.0
20 0.726 0.2 1.0
21 0.69 0.3 1.0
22 0.6659999999999999 0.3 1.0
23 0.75 0.4 1.0
24 0.7040000000000001 0.4 1.0
25 0.726 0.3 1.0
26 0.7120000000000001 0.4 1.0
27 0.764 0.5 1.0
28 0.76 0.3 1.0
29 0.758 0.4 1.0
30 0.782 0.3 1.0
31 0.746 0.4 1.0
32 0.7619999999999999 0.3 1.0
33 0.7680000000000001 0.4 1.0
34 0.7879999999999998 0.3 1.0
35 0.76 0.4 1.0
36 0.7719999999999999 0.3 1.0
37 0.83 0.4 1.0
38 0.796 0.5 1.0
39 0.7879999999999999 0.4 1.0
40 0.826 0.6 1.0
41 0.78 0.5 1.0
42 0.8420000000000001 0.3 1.0
43 0.8220000000000001 0.4 1.0
44 0.84 0.5 1.0
45 0.8039999999999999 0.5 1.0
46 0.8180000000000001 0.4 1.0
47 0.8099999999999998 0.4 1.0
48 0.838 0.6 1.0
49 0.816 0.4 1.0
50 0.838 0.5 1.0
51 0.848 0.5 1.0
52 0.828 0.4 1.0
53 0.8279999999999998 0.4 1.0
54 0.862 0.5 1.0
55 0.8260000000000001 0.4 1.0
56 0.8959999999999999 0.6 1.0
57 0.862 0.4 1.0
58 0.838 0.6 1.0
59 0.8460000000000001 0.6 1.0
60 0.87 0.5 1.0
61 0.8739999999999999 0.4 1.0
62 0.846 0.2 1.0
63 0.838 0.5 1.0
64 0.88 0.5 1.0
65 0.8320000000000002 0.5 1.0
66 0.862 0.5 1.0
67 0.828 0.4 1.0
68 0.858 0.5 1.0
69 0.892 0.6 1.0
70 0.8819999999999999 0.3 1.0
71 0.8759999999999999 0.6 1.0
72 0.882 0.3 1.0
73 0.878 0.6 1.0
74 0.8919999999999999 0.6 1.0
75 0.888 0.5 1.0
76 0.8740000000000001 0.5 1.0
77 0.8979999999999998 0.6 1.0
78 0.846 0.4 1.0
79 0.862 0.4 1.0
80 0.8859999999999999 0.6 1.0
81 0.8719999999999999 0.5 1.0
82 0.8959999999999999 0.5 1.0
83 0.8839999999999999 0.5 1.0
84 0.9 0.6 1.0
85 0.9060000000000001 0.2 1.0
86 0.9119999999999999 0.4 1.0
87 0.888 0.4 1.0
88 0.912 0.5 1.0
89 0.9000000000000001 0.6 1.0
90 0.9159999999999999 0.5 1.0
91 0.916 0.6 1.0
92 0.8860000000000001 0.5 1.0
93 0.9159999999999999 0.5 1.0
94 0.9279999999999999 0.6 1.0
95 0.8860000000000001 0.6 1.0
96 0.9259999999999999 0.7 1.0
97 0.9319999999999999 0.7 1.0
98 0.932 0.7 1.0
99 0.9279999999999999 0.6 1.0
100 0.932 0.5 1.0
101 0.9 0.6 1.0
102 0.8839999999999999 0.4 1.0
103 0.9060000000000001 0.5 1.0
104 0.936 0.6 1.0
105 0.9119999999999999 0.6 1.0
106 0.95 0.7 1.0
107 0.932 0.7 1.0
108 0.9180000000000001 0.6 1.0
109 0.936 0.7 1.0
110 0.9179999999999999 0.5 1.0
111 0.9059999999999999 0.3 1.0
112 0.94 0.6 1.0
113 0.934 0.7 1.0
114 0.9520000000000001 0.6 1.0
115 0.9320000000000002 0.2 1.0
116 0.9000000000000001 0.3 1.0
117 0.96 0.6 1.0
118 0.964 0.8 1.0
119 0.9620000000000001 0.7 1.0
120 0.9179999999999999 0.6 1.0
121 0.9380000000000002 0.6 1.0
122 0.924 0.6 1.0
123 0.9460000000000001 0.6 1.0
124 0.9440000000000001 0.6 1.0
125 0.9520000000000001 0.5 1.0
126 0.93 0.5 1.0
127 0.93 0.4 1.0
128 0.932 0.3 1.0
129 0.9359999999999999 0.6 1.0
130 0.95 0.6 1.0
131 0.946 0.6 1.0
132 0.9279999999999999 0.5 1.0
133 0.938 0.6 1.0
134 0.9520000000000001 0.7 1.0
135 0.9540000000000001 0.6 1.0
136 0.9420000000000001 0.5 1.0
137 0.946 0.6 1.0
138 0.946 0.7 1.0
139 0.9520000000000001 0.7 1.0
140 0.9620000000000001 0.7 1.0
141 0.958 0.7 1.0
142 0.96 0.7 1.0
143 0.9740000000000001 0.7 1.0
144 0.958 0.7 1.0
145 0.954 0.7 1.0
146 0.9560000000000001 0.7 1.0
147 0.948 0.5 1.0
148 0.946 0.6 1.0
149 0.944 0.4 1.0
150 0.966 0.7 1.0
151 0.978 0.8 1.0
152 0.968 0.8 1.0
153 0.9540000000000001 0.6 1.0
154 0.9640000000000001 0.6 1.0
155 0.9740000000000001 0.7 1.0
156 0.9399999999999998 0.6 1.0
157 0.9620000000000001 0.7 1.0
158 0.958 0.5 1.0
159 0.966 0.7 1.0
160 0.97 0.7 1.0
161 0.966 0.8 1.0
162 0.9780000000000001 0.7 1.0
163 0.976 0.8 1.0
164 0.968 0.7 1.0
165 0.964 0.7 1.0
166 0.9640000000000001 0.7 1.0
167 0.956 0.5 1.0
168 0.9819999999999999 0.8 1.0
169 0.966 0.8 1.0
170 0.97 0.7 1.0
171 0.978 0.7 1.0
172 0.97 0.8 1.0
173 0.9880000000000001 0.9 1.0
174 0.95 0.6 1.0
175 0.9739999999999999 0.8 1.0
176 0.9760000000000001 0.8 1.0
177 0.968 0.7 1.0
178 0.954 0.7 1.0
179 0.9840000000000001 0.9 1.0
180 0.9760000000000001 0.6 1.0
181 0.9740000000000001 0.8 1.0
182 0.9680000000000001 0.8 1.0
183 0.966 0.7 1.0
184 0.976 0.8 1.0
185 0.976 0.8 1.0
186 0.9780000000000001 0.8 1.0
187 0.9740000000000001 0.7 1.0
188 0.97 0.6 1.0
189 0.968 0.6 1.0
190 0.9680000000000001 0.7 1.0
191 0.9739999999999999 0.7 1.0
192 0.966 0.6 1.0
193 0.9660000000000001 0.5 1.0
194 0.96 0.6 1.0
195 0.9720000000000002 0.7 1.0
196 0.9740000000000001 0.8 1.0
197 0.97 0.8 1.0
198 0.9880000000000001 0.8 1.0
199 0.49 0.2 0.9
200 0.49 0.2 0.9
201 0.49 0.2 0.9
202 0.49 0.2 0.9
203 0.49 0.2 0.9
204 0.49 0.2 0.9
205 0.49 0.2 0.9
206 0.49 0.2 0.9
207 0.49 0.2 0.9
208 0.49 0.2 0.9
209 0.49 0.2 0.9
210 0.49 0.2 0.9
211 0.49 0.2 0.9
212 0.49 0.2 0.9
213 0.49 0.2 0.9
214 0.49 0.2 0.9
215 0.49 0.2 0.9
216 0.49 0.2 0.9
217 0.49 0.2 0.9
218 0.49 0.2 0.9
219 0.49 0.2 0.9
220 0.48599999999999993 0.2 0.9
221 0.48599999999999993 0.2 0.9
222 0.48599999999999993 0.2 0.9
223 0.49 0.2 0.9
224 0.48200000000000004 0.2 0.9
225 0.48200000000000004 0.2 0.9
226 0.488 0.2 0.9
227 0.484 0.2 0.9
228 0.48999999999999994 0.2 0.9
229 0.48599999999999993 0.2 0.9
230 0.486 0.2 0.9
231 0.48599999999999993 0.2 0.9
232 0.48599999999999993 0.2 0.9
233 0.48200000000000004 0.2 0.9
234 0.49400000000000005 0.2 0.9
235 0.48 0.2 0.9
236 0.49200000000000005 0.2 0.9
237 0.504 0.2 0.9
238 0.486 0.2 0.9
239 0.49200000000000005 0.2 0.9
240 0.5059999999999999 0.2 0.9
241 0.5 0.2 0.9
242 0.52 0.2 0.9
243 0.494 0.2 0.9
244 0.48599999999999993 0.2 0.9
245 0.51 0.2 0.9
246 0.496 0.2 0.9
247 0.518 0.1 0.9
248 0.506 0.2 0.9
249 0.488 0.2 0.9
250 0.518 0.2 0.9
251 0.514 0.2 0.9
252 0.498 0.2 0.9
253 0.51 0.2 0.9
254 0.47200000000000003 0.1 0.9
255 0.48 0.2 0.9
256 0.512 0.2 0.9
257 0.55 0.2 1.0
258 0.508 0.1 0.9
259 0.4519999999999999 0.2 0.9
260 0.524 0.2 1.0
261 0.526 0.2 0.9
262 0.55 0.2 0.9
263 0.49399999999999994 0.2 0.9
264 0.494 0.2 0.9
265 0.522 0.2 0.9
266 0.528 0.2 0.9
267 0.494 0.2 0.9
268 0.522 0.2 1.0
269 0.496 0.2 0.9
270 0.518 0.1 0.9
271 0.484 0.1 0.9
272 0.51 0.2 0.9
273 0.502 0.2 1.0
274 0.51 0.1 1.0
275 0.504 0.1 0.9
276 0.516 0.2 0.8
277 0.544 0.2 1.0
278 0.5 0.2 0.9
279 0.498 0.2 0.9
280 0.5139999999999999 0.2 0.9
281 0.482 0.1 0.9
282 0.5259999999999999 0.2 0.9
283 0.546 0.2 0.9
284 0.5259999999999999 0.2 0.9
285 0.52 0.2 0.9
286 0.5199999999999999 0.2 0.9
287 0.508 0.2 0.9
288 0.51 0.2 0.9
289 0.502 0.2 0.9
290 0.49 0.1 0.9
291 0.518 0.2 0.9
292 0.54 0.2 0.9
293 0.49 0.1 0.9
294 0.524 0.2 0.9
295 0.518 0.1 0.9
296 0.5180000000000001 0.2 0.9
297 0.5459999999999999 0.2 0.9
298 0.5139999999999999 0.1 0.9
299 0.51 0.2 0.9
300 0.538 0.2 0.9
301 0.538 0.2 0.9
302 0.5479999999999999 0.1 0.9
303 0.5519999999999999 0.2 0.9
304 0.532 0.2 0.9
305 0.488 0.1 0.9
306 0.53 0.1 0.9
307 0.5720000000000001 0.3 0.9
308 0.5099999999999999 0.1 0.9
309 0.522 0.2 0.9
310 0.552 0.2 0.9
311 0.56 0.2 0.9
312 0.534 0.2 1.0
313 0.542 0.1 0.9
314 0.5640000000000001 0.2 1.0
315 0.5139999999999999 0.1 0.9
316 0.532 0.1 0.9
317 0.502 0.1 0.9
318 0.5680000000000001 0.2 0.9
319 0.528 0.1 0.9
320 0.504 0.1 1.0
321 0.5800000000000001 0.2 1.0
322 0.5820000000000001 0.2 0.9
323 0.562 0.2 0.9
324 0.5459999999999999 0.2 0.9
325 0.5239999999999999 0.1 0.9
326 0.5280000000000001 0.2 0.9
327 0.5459999999999999 0.2 1.0
328 0.566 0.2 0.9
329 0.5720000000000001 0.2 1.0
330 0.526 0.1 1.0
331 0.552 0.1 0.9
332 0.558 0.2 0.9
333 0.552 0.2 0.9
334 0.526 0.1 0.9
335 0.544 0.2 0.9
336 0.5359999999999999 0.1 0.9
337 0.5479999999999999 0.2 0.9
338 0.5840000000000001 0.2 0.9
339 0.6140000000000001 0.1 1.0
340 0.608 0.2 1.0
341 0.598 0.1 1.0
342 0.56 0.1 0.9
343 0.5579999999999999 0.1 1.0
344 0.5760000000000001 0.1 0.9
345 0.614 0.3 0.9
346 0.5619999999999999 0.2 1.0
347 0.552 0.1 1.0
348 0.5940000000000001 0.1 0.9
349 0.568 0.1 1.0
350 0.546 0.2 0.8
351 0.574 0.1 1.0
352 0.5579999999999999 0.1 1.0
353 0.528 0.1 0.9
354 0.584 0.2 0.9
355 0.5660000000000001 0.2 0.9
356 0.586 0.2 0.9
357 0.5880000000000001 0.3 1.0
358 0.5640000000000001 0.2 1.0
359 0.622 0.2 0.9
360 0.61 0.1 1.0
361 0.596 0.1 1.0
362 0.6639999999999999 0.2 1.0
363 0.5940000000000001 0.1 1.0
364 0.58 0.2 1.0
365 0.6119999999999999 0.3 1.0
366 0.59 0.1 1.0
367 0.598 0.1 0.9
368 0.5920000000000001 0.1 1.0
369 0.5539999999999999 0.1 1.0
370 0.5979999999999999 0.2 1.0
371 0.5579999999999999 0.1 1.0
372 0.5780000000000001 0.1 0.9
373 0.5980000000000001 0.3 1.0
374 0.58 0.1 1.0
375 0.57 0.2 0.9
376 0.586 0.2 1.0
377 0.6039999999999999 0.2 1.0
378 0.608 0.1 1.0
379 0.6220000000000001 0.1 1.0
380 0.628 0.2 1.0
381 0.644 0.2 1.0
382 0.612 0.2 1.0
383 0.5960000000000001 0.1 0.9
384 0.638 0.2 1.0
385 0.612 0.1 1.0
386 0.604 0.2 1.0
387 0.5880000000000001 0.2 1.0
388 0.5980000000000001 0.1 1.0
389 0.612 0.3 0.9
390 0.602 0.3 1.0
391 0.6259999999999999 0.1 0.9
392 0.6160000000000001 0.2 0.9
393 0.634 0.3 1.0
394 0.6140000000000001 0.3 1.0
395 0.61 0.2 1.0
396 0.6140000000000001 0.2 1.0
397 0.59 0.2 1.0
398 0.632 0.2 1.0
399 0.758 0.4 1.0
400 0.764 0.4 1.0
401 0.76 0.4 1.0
402 0.7700000000000001 0.4 1.0
403 0.7600000000000001 0.4 1.0
404 0.748 0.4 1.0
405 0.7440000000000001 0.3 1.0
406 0.742 0.4 1.0
407 0.7500000000000001 0.4 1.0
408 0.726 0.5 1.0
409 0.726 0.4 1.0
410 0.7540000000000002 0.5 1.0
411 0.728 0.4 1.0
412 0.7280000000000001 0.5 1.0
413 0.7560000000000001 0.5 1.0
414 0.71 0.3 1.0
415 0.74 0.4 1.0
416 0.742 0.4 1.0
417 0.728 0.3 1.0
418 0.7160000000000001 0.3 1.0
419 0.7260000000000001 0.5 1.0
420 0.732 0.4 1.0
421 0.7340000000000001 0.4 1.0
422 0.7380000000000001 0.4 1.0
423 0.75 0.2 1.0
424 0.74 0.3 1.0
425 0.7380000000000001 0.3 1.0
426 0.746 0.4 1.0
427 0.7239999999999999 0.4 1.0
428 0.728 0.3 1.0
429 0.7339999999999999 0.3 1.0
430 0.7260000000000001 0.3 1.0
431 0.728 0.4 1.0
432 0.7439999999999999 0.3 1.0
433 0.7140000000000001 0.3 1.0
434 0.7120000000000001 0.3 1.0
435 0.732 0.4 1.0
436 0.72 0.4 1.0
437 0.6800000000000002 0.3 1.0
438 0.7240000000000002 0.4 1.0
439 0.726 0.4 1.0
440 0.7140000000000002 0.5 1.0
441 0.7119999999999999 0.4 1.0
442 0.716 0.3 1.0
443 0.74 0.5 0.9
444 0.7260000000000001 0.5 1.0
445 0.722 0.4 1.0
446 0.71 0.3 1.0
447 0.7280000000000001 0.3 1.0
448 0.7340000000000001 0.4 1.0
449 0.6980000000000001 0.4 1.0
450 0.7140000000000001 0.4 1.0
451 0.726 0.4 1.0
452 0.7340000000000001 0.3 1.0
453 0.7440000000000001 0.2 1.0
454 0.7140000000000001 0.3 1.0
455 0.7319999999999999 0.4 1.0
456 0.7340000000000001 0.5 1.0
457 0.722 0.2 1.0
458 0.73 0.3 1.0
459 0.7440000000000001 0.5 1.0
460 0.728 0.4 1.0
461 0.746 0.3 1.0
462 0.7399999999999999 0.5 1.0
463 0.7239999999999999 0.3 1.0
464 0.7280000000000001 0.3 1.0
465 0.7619999999999999 0.5 1.0
466 0.772 0.5 1.0
467 0.7619999999999999 0.4 1.0
468 0.7480000000000001 0.4 1.0
469 0.75 0.3 1.0
470 0.7500000000000001 0.3 1.0
471 0.732 0.4 1.0
472 0.76 0.3 1.0
473 0.7440000000000002 0.3 1.0
474 0.74 0.3 1.0
475 0.7439999999999999 0.5 1.0
476 0.7560000000000001 0.4 1.0
477 0.7439999999999999 0.4 1.0
478 0.7540000000000002 0.3 1.0
479 0.762 0.5 1.0
480 0.7120000000000002 0.5 1.0
481 0.7460000000000001 0.4 1.0
482 0.75 0.3 1.0
483 0.7540000000000002 0.5 1.0
484 0.7320000000000002 0.4 1.0
485 0.732 0.4 1.0
486 0.7460000000000001 0.3 1.0
487 0.764 0.3 1.0
488 0.7480000000000001 0.3 1.0
489 0.748 0.2 1.0
490 0.7499999999999999 0.3 1.0
491 0.7639999999999999 0.4 1.0
492 0.7599999999999999 0.3 1.0
493 0.7620000000000001 0.5 1.0
494 0.764 0.4 1.0
495 0.76 0.3 1.0
496 0.77 0.5 1.0
497 0.7600000000000001 0.4 1.0
498 0.772 0.5 1.0
499 0.7560000000000001 0.5 1.0
500 0.7620000000000001 0.5 1.0
501 0.77 0.4 1.0
502 0.7659999999999999 0.4 1.0
503 0.7680000000000001 0.4 1.0
504 0.764 0.4 1.0
505 0.792 0.4 1.0
506 0.722 0.3 1.0
507 0.7440000000000001 0.3 1.0
508 0.7760000000000001 0.4 1.0
509 0.79 0.6 1.0
510 0.762 0.5 1.0
511 0.7559999999999998 0.3 1.0
512 0.7739999999999999 0.5 1.0
513 0.7560000000000001 0.4 1.0
514 0.7660000000000001 0.5 1.0
515 0.7580000000000001 0.3 1.0
516 0.758 0.5 1.0
517 0.7680000000000001 0.5 1.0
518 0.7879999999999999 0.5 1.0
519 0.7619999999999999 0.3 1.0
520 0.7600000000000001 0.5 1.0
521 0.758 0.3 1.0
522 0.7560000000000001 0.4 1.0
523 0.7580000000000001 0.5 1.0
524 0.774 0.5 1.0
525 0.774 0.5 1.0
526 0.778 0.3 1.0
527 0.7660000000000001 0.3 1.0
528 0.7699999999999999 0.3 1.0
529 0.7700000000000001 0.3 1.0
530 0.796 0.5 1.0
531 0.738 0.4 1.0
532 0.7620000000000001 0.3 1.0
533 0.7660000000000002 0.4 1.0
534 0.77 0.4 1.0
535 0.77 0.4 1.0
536 0.774 0.5 1.0
537 0.7759999999999999 0.5 1.0
538 0.754 0.3 1.0
539 0.758 0.4 1.0
540 0.7759999999999999 0.4 1.0
541 0.812 0.5 1.0
542 0.7780000000000001 0.5 1.0
543 0.8 0.5 1.0
544 0.7980000000000002 0.5 1.0
545 0.7760000000000001 0.5 1.0
546 0.7880000000000001 0.4 1.0
547 0.7959999999999999 0.4 1.0
548 0.802 0.5 1.0
549 0.7739999999999999 0.5 1.0
550 0.782 0.4 1.0
551 0.8160000000000001 0.5 1.0
552 0.7819999999999999 0.5 1.0
553 0.7880000000000001 0.4 1.0
554 0.7879999999999999 0.4 1.0
555 0.81 0.5 1.0
556 0.816 0.4 1.0
557 0.8 0.5 1.0
558 0.79 0.5 1.0
559 0.786 0.5 1.0
560 0.7980000000000002 0.4 1.0
561 0.828 0.5 1.0
562 0.8140000000000001 0.5 1.0
563 0.8260000000000001 0.5 1.0
564 0.8080000000000002 0.5 1.0
565 0.806 0.3 1.0
566 0.8120000000000002 0.3 1.0
567 0.8180000000000001 0.4 1.0
568 0.804 0.4 1.0
569 0.802 0.5 1.0
570 0.8399999999999999 0.4 1.0
571 0.8 0.4 1.0
572 0.806 0.4 1.0
573 0.824 0.4 1.0
574 0.8420000000000002 0.5 1.0
575 0.8160000000000001 0.5 1.0
576 0.8220000000000002 0.5 1.0
577 0.816 0.5 1.0
578 0.84 0.5 1.0
579 0.8140000000000002 0.5 1.0
580 0.82 0.4 1.0
581 0.812 0.5 1.0
582 0.8079999999999998 0.5 1.0
583 0.8340000000000001 0.5 1.0
584 0.8439999999999999 0.5 1.0
585 0.84 0.6 1.0
586 0.8240000000000001 0.5 1.0
587 0.848 0.5 1.0
588 0.8180000000000001 0.5 1.0
589 0.8160000000000001 0.4 1.0
590 0.8500000000000001 0.6 1.0
591 0.8199999999999998 0.4 1.0
592 0.84 0.4 1.0
593 0.8260000000000001 0.4 1.0
594 0.8240000000000001 0.6 1.0
595 0.836 0.4 1.0
596 0.8499999999999999 0.6 1.0
597 0.8420000000000002 0.5 1.0
598 0.8520000000000002 0.5 1.0
599 0.8740000000000001 0.6 1.0
600 0.8780000000000001 0.6 1.0
601 0.8780000000000001 0.6 1.0
602 0.88 0.6 1.0
603 0.866 0.5 1.0
604 0.8739999999999999 0.6 1.0
605 0.862 0.6 1.0
606 0.872 0.6 1.0
607 0.87 0.6 1.0
608 0.8739999999999999 0.5 1.0
609 0.8700000000000001 0.6 1.0
610 0.8640000000000001 0.6 1.0
611 0.8600000000000001 0.6 1.0
612 0.8660000000000001 0.6 1.0
613 0.8700000000000001 0.7 1.0
614 0.862 0.6 1.0
615 0.8640000000000001 0.6 1.0
616 0.8560000000000001 0.6 1.0
617 0.86 0.6 1.0
618 0.884 0.5 1.0
619 0.8720000000000002 0.7 1.0
620 0.8540000000000001 0.5 1.0
621 0.8719999999999999 0.6 1.0
622 0.8640000000000001 0.6 1.0
623 0.8759999999999999 0.6 1.0
624 0.8740000000000001 0.6 1.0
625 0.8440000000000001 0.6 1.0
626 0.8560000000000001 0.4 1.0
627 0.884 0.5 1.0
628 0.8619999999999999 0.5 1.0
629 0.868 0.6 1.0
630 0.858 0.5 1.0
631 0.878 0.6 1.0
632 0.8639999999999999 0.4 1.0
633 0.8740000000000001 0.6 1.0
634 0.86 0.6 1.0
635 0.8759999999999999 0.6 1.0
636 0.8639999999999999 0.5 1.0
637 0.856 0.5 1.0
638 0.866 0.5 1.0
639 0.866 0.5 1.0
640 0.88 0.6 1.0
641 0.894 0.7 1.0
642 0.8859999999999999 0.5 1.0
643 0.872 0.5 1.0
644 0.8479999999999999 0.6 1.0
645 0.882 0.6 1.0
646 0.89 0.7 1.0
647 0.898 0.5 1.0
648 0.88 0.6 1.0
649 0.8640000000000001 0.5 1.0
650 0.8839999999999999 0.5 1.0
651 0.882 0.7 1.0
652 0.88 0.5 1.0
653 0.888 0.6 1.0
654 0.888 0.5 1.0
655 0.882 0.5 1.0
656 0.8880000000000001 0.7 1.0
657 0.91 0.7 1.0
658 0.8980000000000001 0.6 1.0
659 0.8980000000000001 0.6 1.0
660 0.898 0.5 1.0
661 0.8859999999999999 0.6 1.0
662 0.8939999999999999 0.6 1.0
663 0.892 0.6 1.0
664 0.894 0.5 1.0
665 0.902 0.6 1.0
666 0.8720000000000002 0.5 1.0
667 0.89 0.6 1.0
668 0.882 0.6 1.0
669 0.8880000000000001 0.6 1.0
670 0.884 0.6 1.0
671 0.888 0.6 1.0
672 0.878 0.5 1.0
673 0.92 0.6 1.0
674 0.8959999999999999 0.6 1.0
675 0.892 0.6 1.0
676 0.9039999999999999 0.6 1.0
677 0.8939999999999999 0.6 1.0
678 0.8760000000000002 0.6 1.0
679 0.892 0.5 1.0
680 0.9080000000000001 0.7 1.0
681 0.902 0.7 1.0
682 0.9239999999999999 0.6 1.0
683 0.912 0.7 1.0
684 0.912 0.7 1.0
685 0.9139999999999999 0.7 1.0
686 0.8939999999999999 0.5 1.0
687 0.9080000000000001 0.5 1.0
688 0.904 0.5 1.0
689 0.91 0.6 1.0
690 0.884 0.6 1.0
691 0.904 0.6 1.0
692 0.9080000000000001 0.7 1.0
693 0.9139999999999999 0.5 1.0
694 0.932 0.7 1.0
695 0.8899999999999999 0.6 1.0
696 0.9339999999999999 0.6 1.0
697 0.9159999999999999 0.6 1.0
698 0.92 0.6 1.0
699 0.884 0.5 1.0
700 0.9059999999999999 0.6 1.0
701 0.9279999999999999 0.7 1.0
702 0.9 0.6 1.0
703 0.912 0.6 1.0
704 0.9279999999999999 0.6 1.0
705 0.9159999999999999 0.6 1.0
706 0.894 0.6 1.0
707 0.912 0.7 1.0
708 0.924 0.7 1.0
709 0.9099999999999998 0.7 1.0
710 0.9279999999999999 0.7 1.0
711 0.922 0.7 1.0
712 0.898 0.5 1.0
713 0.914 0.7 1.0
714 0.914 0.6 1.0
715 0.9259999999999999 0.7 1.0
716 0.9299999999999998 0.7 1.0
717 0.9180000000000001 0.6 1.0
718 0.91 0.6 1.0
719 0.912 0.6 1.0
720 0.912 0.7 1.0
721 0.938 0.7 1.0
722 0.9159999999999999 0.6 1.0
723 0.934 0.6 1.0
724 0.9080000000000001 0.6 1.0
725 0.926 0.6 1.0
726 0.9059999999999999 0.5 1.0
727 0.922 0.6 1.0
728 0.902 0.5 1.0
729 0.9239999999999999 0.7 1.0
730 0.898 0.6 1.0
731 0.892 0.5 1.0
732 0.9179999999999999 0.6 1.0
733 0.9259999999999999 0.7 1.0
734 0.9259999999999999 0.6 1.0
735 0.912 0.4 1.0
736 0.944 0.7 1.0
737 0.912 0.7 1.0
738 0.9239999999999999 0.7 1.0
739 0.912 0.6 1.0
740 0.9159999999999999 0.6 1.0
741 0.92 0.7 1.0
742 0.9380000000000002 0.6 1.0
743 0.9180000000000001 0.6 1.0
744 0.9339999999999999 0.7 1.0
745 0.914 0.5 1.0
746 0.94 0.7 1.0
747 0.9339999999999999 0.6 1.0
748 0.948 0.7 1.0
749 0.9080000000000001 0.7 1.0
750 0.9420000000000001 0.7 1.0
751 0.9520000000000001 0.8 1.0
752 0.9419999999999998 0.7 1.0
753 0.9179999999999999 0.7 1.0
754 0.9319999999999999 0.7 1.0
755 0.938 0.5 1.0
756 0.932 0.7 1.0
757 0.9359999999999999 0.6 1.0
758 0.9320000000000002 0.5 1.0
759 0.9440000000000001 0.8 1.0
760 0.926 0.6 1.0
761 0.9420000000000001 0.7 1.0
762 0.93 0.7 1.0
763 0.94 0.7 1.0
764 0.9280000000000002 0.6 1.0
765 0.93 0.6 1.0
766 0.95 0.8 1.0
767 0.9359999999999999 0.6 1.0
768 0.9299999999999998 0.6 1.0
769 0.926 0.7 1.0
770 0.934 0.6 1.0
771 0.932 0.7 1.0
772 0.9420000000000001 0.5 1.0
773 0.948 0.7 1.0
774 0.932 0.7 1.0
775 0.946 0.8 1.0
776 0.94 0.7 1.0
777 0.934 0.6 1.0
778 0.936 0.6 1.0
779 0.946 0.8 1.0
780 0.958 0.7 1.0
781 0.948 0.6 1.0
782 0.938 0.6 1.0
783 0.934 0.7 1.0
784 0.9380000000000002 0.7 1.0
785 0.9259999999999999 0.6 1.0
786 0.94 0.7 1.0
787 0.94 0.6 1.0
788 0.938 0.6 1.0
789 0.9440000000000001 0.7 1.0
790 0.948 0.7 1.0
791 0.932 0.6 1.0
792 0.956 0.7 1.0
793 0.9540000000000001 0.8 1.0
794 0.9139999999999999 0.6 1.0
795 0.94 0.6 1.0
796 0.9480000000000001 0.6 1.0
797 0.9440000000000001 0.7 1.0
798 0.938 0.7 1.0
799 0.988 0.9 1.0
800 0.9860000000000001 0.9 1.0
801 0.982 0.9 1.0
802 0.982 0.9 1.0
803 0.9839999999999999 0.8 1.0
804 0.9760000000000001 0.7 1.0
805 0.9860000000000001 0.8 1.0
806 0.9760000000000001 0.8 1.0
807 0.9840000000000001 0.9 1.0
808 0.9660000000000001 0.8 1.0
809 0.9739999999999999 0.8 1.0
810 0.972 0.7 1.0
811 0.9620000000000001 0.7 1.0
812 0.972 0.9 1.0
813 0.97 0.8 1.0
814 0.964 0.7 1.0
815 0.9860000000000001 0.8 1.0
816 0.98 0.9 1.0
817 0.972 0.8 1.0
818 0.976 0.7 1.0
819 0.9740000000000001 0.7 1.0
820 0.97 0.7 1.0
821 0.9740000000000001 0.7 1.0
822 0.956 0.6 1.0
823 0.976 0.7 1.0
824 0.9719999999999999 0.8 1.0
825 0.97 0.7 1.0
826 0.9719999999999999 0.8 1.0
827 0.9740000000000001 0.8 1.0
828 0.9560000000000001 0.7 1.0
829 0.964 0.8 1.0
830 0.972 0.7 1.0
831 0.972 0.8 1.0
832 0.9760000000000001 0.8 1.0
833 0.976 0.8 1.0
834 0.9760000000000001 0.7 1.0
835 0.9540000000000001 0.6 1.0
836 0.97 0.8 1.0
837 0.968 0.8 1.0
838 0.966 0.8 1.0
839 0.966 0.7 1.0
840 0.972 0.7 1.0
841 0.958 0.6 1.0
842 0.96 0.7 1.0
843 0.9780000000000001 0.8 1.0
844 0.976 0.8 1.0
845 0.9739999999999999 0.7 1.0
846 0.978 0.8 1.0
847 0.964 0.8 1.0
848 0.966 0.6 1.0
849 0.9619999999999999 0.6 1.0
850 0.95 0.7 1.0
851 0.9520000000000001 0.7 1.0
852 0.972 0.8 1.0
853 0.958 0.8 1.0
854 0.972 0.8 1.0
855 0.968 0.7 1.0
856 0.956 0.8 1.0
857 0.9679999999999999 0.8 1.0
858 0.972 0.8 1.0
859 0.968 0.7 1.0
860 0.9580000000000001 0.6 1.0
861 0.97 0.8 1.0
862 0.958 0.7 1.0
863 0.9640000000000001 0.7 1.0
864 0.95 0.7 1.0
865 0.97 0.8 1.0
866 0.972 0.8 1.0
867 0.978 0.8 1.0
868 0.978 0.8 1.0
869 0.9699999999999999 0.8 1.0
870 0.972 0.8 1.0
871 0.9760000000000001 0.8 1.0
872 0.9480000000000001 0.6 1.0
873 0.968 0.8 1.0
874 0.97 0.7 1.0
875 0.96 0.8 1.0
876 0.9620000000000001 0.7 1.0
877 0.9760000000000001 0.8 1.0
878 0.96 0.7 1.0
879 0.986 0.8 1.0
880 0.9619999999999999 0.8 1.0
881 0.96 0.8 1.0
882 0.9680000000000001 0.8 1.0
883 0.9720000000000002 0.8 1.0
884 0.976 0.7 1.0
885 0.956 0.7 1.0
886 0.948 0.7 1.0
887 0.9580000000000001 0.7 1.0
888 0.9640000000000001 0.8 1.0
889 0.9880000000000001 0.9 1.0
890 0.9739999999999999 0.8 1.0
891 0.972 0.7 1.0
892 0.97 0.8 1.0
893 0.9620000000000001 0.7 1.0
894 0.958 0.7 1.0
895 0.9540000000000001 0.6 1.0
896 0.98 0.9 1.0
897 0.9520000000000001 0.7 1.0
898 0.96 0.7 1.0
899 0.948 0.7 1.0
900 0.9599999999999999 0.8 1.0
901 0.9620000000000001 0.6 1.0
902 0.9739999999999999 0.8 1.0
903 0.97 0.7 1.0
904 0.9620000000000001 0.8 1.0
905 0.9640000000000001 0.7 1.0
906 0.9620000000000001 0.8 1.0
907 0.966 0.8 1.0
908 0.958 0.7 1.0
909 0.948 0.7 1.0
910 0.9640000000000001 0.7 1.0
911 0.9660000000000001 0.8 1.0
912 0.946 0.7 1.0
913 0.9740000000000001 0.8 1.0
914 0.972 0.8 1.0
915 0.964 0.6 1.0
916 0.9680000000000001 0.6 1.0
917 0.9540000000000001 0.8 1.0
918 0.97 0.7 1.0
919 0.976 0.8 1.0
920 0.964 0.7 1.0
921 0.9760000000000001 0.8 1.0
922 0.972 0.8 1.0
923 0.976 0.8 1.0
924 0.9740000000000001 0.8 1.0
925 0.976 0.8 1.0
926 0.9580000000000001 0.8 1.0
927 0.9640000000000001 0.7 1.0
928 0.96 0.7 1.0
929 0.9740000000000001 0.8 1.0
930 0.9740000000000001 0.9 1.0
931 0.966 0.8 1.0
932 0.968 0.8 1.0
933 0.9740000000000001 0.8 1.0
934 0.968 0.8 1.0
935 0.946 0.6 1.0
936 0.97 0.8 1.0
937 0.97 0.8 1.0
938 0.966 0.5 1.0
939 0.9600000000000002 0.7 1.0
940 0.9740000000000001 0.8 1.0
941 0.97 0.7 1.0
942 0.9700000000000002 0.8 1.0
943 0.9780000000000001 0.7 1.0
944 0.9619999999999999 0.6 1.0
945 0.978 0.8 1.0
946 0.97 0.8 1.0
947 0.982 0.8 1.0
948 0.9720000000000002 0.7 1.0
949 0.9660000000000001 0.8 1.0
950 0.9719999999999999 0.7 1.0
951 0.956 0.6 1.0
952 0.976 0.8 1.0
953 0.9740000000000001 0.8 1.0
954 0.9620000000000001 0.8 1.0
955 0.9520000000000001 0.7 1.0
956 0.98 0.8 1.0
957 0.956 0.8 1.0
958 0.9760000000000001 0.8 1.0
959 0.9820000000000002 0.8 1.0
960 0.9620000000000001 0.7 1.0
961 0.9740000000000001 0.8 1.0
962 0.9720000000000002 0.7 1.0
963 0.9540000000000001 0.8 1.0
964 0.9740000000000001 0.7 1.0
965 0.944 0.6 1.0
966 0.97 0.8 1.0
967 0.98 0.8 1.0
968 0.9640000000000001 0.8 1.0
969 0.9860000000000001 0.9 1.0
970 0.9740000000000001 0.8 1.0
971 0.99 0.9 1.0
972 0.982 0.7 1.0
973 0.968 0.8 1.0
974 0.9740000000000001 0.7 1.0
975 0.9600000000000002 0.7 1.0
976 0.9580000000000001 0.7 1.0
977 0.97 0.8 1.0
978 0.9580000000000001 0.8 1.0
979 0.968 0.8 1.0
980 0.9680000000000001 0.7 1.0
981 0.9740000000000001 0.8 1.0
982 0.982 0.8 1.0
983 0.966 0.7 1.0
984 0.98 0.8 1.0
985 0.9519999999999998 0.7 1.0
986 0.9699999999999999 0.8 1.0
987 0.97 0.8 1.0
988 0.9760000000000001 0.7 1.0
989 0.9739999999999999 0.7 1.0
990 0.98 0.9 1.0
991 0.972 0.7 1.0
992 0.9620000000000001 0.7 1.0
993 0.972 0.8 1.0
994 0.976 0.8 1.0
995 0.9740000000000001 0.8 1.0
996 0.966 0.7 1.0
997 0.9620000000000001 0.7 1.0
998 0.9740000000000001 0.8 1.0
999 0.998 0.9 1.0
